Multi-wavelength continuum sizes of protoplanetary discs: scaling relations and implications for grain growth and radial drift

We analyse spatially resolved ALMA observations at 0.9, 1.3, and 3.1 mm for the 26 brightest protoplanetary discs in the Lupus star-forming region. We characterise the discs multi-wavelength brightness profiles by fitting the interferometric visibilities in a homogeneous way, obtaining effective disc sizes at the three wavelengths, spectral index profiles and optical depth estimates. We report three fundamental discoveries: first, the millimeter continuum size - luminosity relation already observed at 0.9 mm is also present at 1.3 mm with an identical slope, and at 3.1 mm with a steeper slope, confirming that emission at longer wavelengths becomes increasingly optically thin. Second, when observed at 3.1 mm the discs appear to be only 9% smaller than when observed at 0.9 mm, in tension with models of dust evolution which predict a starker difference. Third, by forward modelling the sample of measurements with a simple parametric disc model, we find that the presence of large grains ($a_\mathrm{max}>1 $mm) throughout the discs is the most favoured explanation for all discs as it reproduces simultaneously their spectral indices, optical depth, luminosity, and radial extent in the 0.9-1.3 mm wavelength range. We also find that the observations can be alternatively interpreted with the discs being dominated by optically thick, unresolved, substructures made of mm-sized grains with a high scattering albedo.

==> figures/fits/sample_clean/.ipynb_checkpoints/tb_sample_clean-checkpoint.txt <==
| YSO.pk |              YSO.ID_REF |      YSO.id_2MASS | YSO.id_Sz |    YSO.RA_hms |    YSO.Dec_dms |         YSO.dist | YSO.Lstar | YSO.Mstar |         fit_B7.Ftot |        fit_B7.Ftot_e | fit_B7.R68 |        fit_B7.R68_e |       fit_B7.inc |           fit_B7.PA |         fit_B6.Ftot |        fit_B6.Ftot_e | fit_B6.R68 |        fit_B6.R68_e |       fit_B6.inc |           fit_B6.PA |         fit_B3.Ftot |        fit_B3.Ftot_e | fit_B3.R68 |        fit_B3.R68_e |       fit_B3.inc |         fit_B3.PA |
|    695 |                LupusI_4 | J15392776-3446171 |        65 |   15:39:27.78 |    -34:46:17.4 | 154.615876055174 |     0.832 |      1.15 |  0.0635055834174517 | 0.000847283113224136 |     0.1624 |             0.00498 | 56.4687247432074 |    109.255832448965 |  0.0289065516140516 | 0.000248218889674979 |     0.1662 | 0.00311600000000001 | 61.3698535609886 |    113.076641660647 | 0.00490566952130072 | 0.000157717846231739 |     0.1447 |            0.011876 | 46.6794178057682 |  99.7238544002718 |
|    663 |                  HT_Lup | J15451286-3417305 |        68 | 15:45:12.8473 | -34:17:31.0162 | 153.532845190806 |     5.129 |      2.12 |   0.145452424775053 |  0.00247264964698934 |     0.1406 |            0.005216 | 40.8565831510354 |    57.6283572186839 |  0.0647984948575378 | 0.000366709526760906 |     0.1161 | 0.00190000000000001 | 33.6640355766067 |   0.672630022938525 |  0.0133042329858102 |    0.000149742633817 |     0.1137 |            0.003916 |  45.358569777785 |  26.0278256132552 |
|    540 |                   Sz_69 | J15451741-3418283 |        69 | 15:45:17.4005 | -34:18:28.7647 | 153.904269293105 |     0.088 |       0.2 | 0.00993765352367161 |  0.00299947869320085 |     0.0828 |            0.022172 | 67.6023706521777 |     162.73188667969 | 0.00845759512109307 |  0.00256508926311282 |     0.2344 |            1.867464 |  52.193325026638 |    132.672608800683 | 0.00116292680034209 | 0.000232887822431305 |     0.0206 |            0.024316 | 42.0554508206592 |  89.8553148260459 |
|    672 |           LupusIII_1001 | J15464473-3430354 |        71 |   15:46:44.73 |    -34:30:35.5 |  155.21233399259 |     0.309 |      0.62 |   0.183030449981933 |   0.0012158947241928 |     0.4501 | 0.00431600000000001 | 41.8036256559226 |    37.5530118074263 |  0.0738883567195847 | 0.000518234474427434 |     0.3918 | 0.00388000000000002 | 39.8852952961469 |    26.6465448271172 | 0.00960971523566691 |  0.00019359028313233 |     0.3389 |             0.01088 | 38.9764353130038 |  29.2658862810232 |
|    649 |                   Sz_82 |                -3 |        -3 | 15:56:09.1279 | -37:56:06.5121 | 157.743808887987 |      2.57 |     0.891 |   0.674836580877358 | 0.000785530930913492 |     1.1841 | 0.00151599999999996 |   51.74588337364 |    144.320604485015 |   0.221509044751698 |  0.00222325348955599 |     0.9054 |            0.012832 | 33.4175463277504 |  0.0473074021009968 |  0.0207481263328655 | 0.000355008907448254 |     0.8454 |             0.04064 | 35.1399658268016 | 0.203102490727686 |
|    647 |                   Sz_83 | J15564230-3749154 |        83 | 15:56:42.2965 | -37:49:15.9446 | 158.872232484554 |     1.313 |      1.15 |   0.428083749445409 |  0.00230747279319696 |     0.2785 | 0.00214800000000001 | 22.1357252685622 |     88.565553046235 |   0.167265775010245 | 0.000671660646234071 |      0.272 | 0.00170000000000001 |  21.565424257666 |     124.72023442859 |  0.0219806943834714 | 0.000169041702451566 |     0.2554 | 0.00301599999999999 | 18.0642895182402 |  46.9816099616631 |
|    660 |           LupusIII_1006 | J15580252-3736026 |        84 |   15:58:02.53 |    -37:36:02.7 | 152.040995769861 |     0.122 |      0.17 |  0.0323172049539479 |  0.00053623968634298 |     0.2364 | 0.00594800000000002 | 69.9364773460864 |  0.0575758686347431 |  0.0126089442991916 | 0.000229522031834804 |     0.2475 |            0.006964 | 66.3015336681686 |  0.0679324064822635 |   0.001506542533368 | 4.72647319741549e-05 |     0.2529 |            0.018428 | 64.6288483473597 |  167.126667220203 |
|    658 |                  Sz_129 | J15591647-4157102 |       129 |  15:59:16.454 | -41:57:10.6936 | 160.947963674864 |     0.372 |       1.0 |    0.17989016840437 | 0.000923185307835181 |     0.2887 |            0.001416 | 23.7866293706175 |   0.109982627148431 |  0.0755186942233854 | 0.000447361775129398 |     0.3031 | 0.00203200000000001 | 32.5162852499514 |  0.0700885392804479 | 0.00952693207981591 | 0.000157791683676079 |     0.2776 |             0.00738 | 39.6652920469115 |  146.988620543681 |
|    605 |           LupusIII_1015 | J15592838-4021513 |        -3 |   15:59:28.39 |    -40:21:51.3 |  158.40537638753 |      1.66 |       1.4 |   0.275606122329786 |  0.00111107347739417 |     0.6019 |              0.0025 | 67.5405469114218 |    108.526138860824 |  0.0872804807271204 |  0.00042413591080695 |     0.6063 | 0.00261599999999995 | 67.0588280123196 |    108.725893066375 | 0.00635682927559847 | 0.000159208850143642 |     0.5968 |            0.014732 | 67.6711064109376 |  108.822903707643 |
|    598 |             LupusIV_145 | J16000236-4222145 |        -3 |   16:00:02.37 |    -42:22:15.5 | 163.445318311285 |     0.148 |      0.27 |   0.121997550740757 | 0.000986328359511714 |     0.4753 | 0.00501600000000002 | 57.6692307487481 | 0.00886595892996255 |  0.0499228790343065 | 0.000434357343728414 |     0.4505 |            0.006548 | 59.6226332437649 |  0.0106047938381865 | 0.00651221802083828 | 0.000155828494547398 |     0.4099 |             0.01128 | 55.6205829603815 |  163.619406363358 |
|    661 |                  MY_Lup | J16004452-4155310 |        -3 | 16:00:44.5083 | -41:55:31.3977 | 155.893176484521 |   0.87096 |      1.23 |   0.172526698159045 |  0.00124015336018418 |     0.3774 | 0.00281599999999996 | 72.8668484125814 |    58.9949256518793 |  0.0667952039093406 | 0.000487703650478309 |     0.3752 | 0.00336399999999998 | 66.1424769620874 |    54.0994387925871 | 0.00841945889091087 | 0.000124305970860583 |     0.3291 | 0.00689599999999999 |  58.516922096888 |  54.4684469605989 |
|    110 | 2MASS_J16011549-415*351 | J16011549-4152351 |        -3 |  16:01:15.492 |   -41:52:35.19 |              nan |       nan |       nan |   0.091600483113071 |  0.00163729032207521 |     0.5545 |             0.01378 | 56.4832537244382 |  0.0364760886393605 |  0.0236824394338893 | 0.000370113191982574 |     0.5874 | 0.00994800000000007 | 69.2855087015632 |    154.969378028232 | 0.00245683039248712 | 0.000162097979167507 |     0.6225 |  0.0626280000000001 | 65.9523194094206 |  156.092646808552 |
|    631 |             LupusIV_159 | J16032939-4140018 |       133 |   16:03:29.41 |    -41:40:02.7 | 154.635920395575 |     0.068 |       0.0 |  0.0697398291979118 |  0.00108865113803319 |     0.4562 |            0.008912 | 77.6127813761077 |    126.787106870309 |  0.0266336388553388 | 0.000222653179909053 |     0.4031 |            0.005716 |  76.616183612431 |    126.527560916955 | 0.00359456875783396 | 6.38949965995779e-05 |     0.3647 |            0.011128 | 74.7360476204854 |  127.034331486733 |
|    629 |             LupusIII_19 | J16070854-3914075 |        -3 |   16:07:08.57 |    -39:14:07.7 | 176.691537384291 |     0.138 |      0.19 |  0.0909056441660781 |  0.00163961593290853 |     0.5551 |            0.013712 | 58.6059261463176 |  0.0293770933923249 |  0.0357195074659403 | 0.000327079315654448 |     0.5414 | 0.00539600000000001 | 59.4963323708475 | 0.00919313536599397 | 0.00488356972787074 | 7.87423526432377e-05 |     0.5555 | 0.00903200000000004 | 70.5748991783319 |  155.625825158128 |
|    620 |             LupusIII_41 | J16082249-3904464 |        98 |    16:08:22.5 |      -39:04:46 | 155.530641714962 |     2.512 |      1.38 |    0.25816031075696 |  0.00203336507813662 |     0.7304 | 0.00591599999999998 |  46.965512017466 |    108.969946428991 |    0.10707588161777 |  0.00048332321554935 |     0.6902 | 0.00494800000000001 | 47.0507699938743 |    113.069255918425 |  0.0126200079343975 | 0.000223617865211361 |     0.6169 |            0.016164 | 43.1136092474682 |  113.958672745108 |
|    591 |             LupusIII_43 | J16082576-3906011 |       100 |   16:08:25.76 |    -39:06:01.1 | 136.539159949905 |     0.169 |      0.17 |  0.0540003977510191 | 0.000487833479522588 |     0.2587 | 0.00281600000000001 | 46.0334795871955 |     63.229745618887 |  0.0220161646577145 | 0.000204328556049753 |     0.2453 |            0.002916 | 41.6340965717897 |    67.0929197288483 | 0.00311674835050041 | 5.08442170797177e-05 |     0.2833 | 0.00723199999999999 | 41.2371939475973 |  71.6439452427874 |
|    680 |             LupusIII_50 | J16083070-3828268 |        -3 |    16:08:30.7 |    -38:28:26.8 | 155.422203567892 |      3.02 |      1.81 |   0.134248928987217 | 0.000911417392829808 |     0.5579 |               0.003 | 72.7200337313424 |    107.236458391807 |  0.0382826206779804 | 0.000215441250445106 |     0.5394 | 0.00221600000000011 | 71.9655009759137 |    107.827429253978 |  0.0045305775772586 | 0.000140325967239608 |     0.5918 |            0.014248 | 72.1755665048979 |  107.347701402097 |
|    596 |             LupusIII_71 | J16085468-3937431 |       111 |   16:08:54.68 |    -39:37:43.9 | 157.614784401717 |      0.33 |      0.75 |   0.177898406755423 | 0.000814122057109956 |     0.4482 | 0.00170000000000001 | 54.2967186276283 |    44.4253337923978 |  0.0585688585040873 | 0.000318540410986289 |     0.4541 |              0.0018 | 53.6265656818091 |      43.51597795749 |  0.0057508273028492 | 0.000133949700040153 |     0.4805 |            0.012048 |  51.694757944564 |  40.5669555858782 |
|    662 |                  Sz_114 | J16090185-3905124 |       114 | 16:09:01.8341 | -39:05:12.8243 |  161.51395842289 |    0.2041 |    0.1737 |  0.0992625238790957 | 0.000481899482349363 |      0.247 |            0.002432 | 15.0864326354368 |    157.518165595205 |  0.0425593172631174 | 0.000340988447648238 |     0.2473 | 0.00281600000000001 | 29.7645745973024 |   0.406376427288355 | 0.00531885531978688 | 0.000118325180002696 |     0.2348 |             0.01038 | 10.6633545700154 |  81.7412825375406 |
|    612 |            LupusIII_103 | J16094864-3911169 |       118 |   16:09:48.64 |    -39:11:16.9 | 163.147566637489 |     1.072 |      1.39 |  0.0605679238261718 | 0.000735237862605952 |      0.364 | 0.00459999999999999 | 65.4193803596826 |  0.0436307033193516 |  0.0235625961638311 |  0.00963622928539786 |     0.3652 |            0.356048 | 65.0671037896111 |  0.0319626458276208 | 0.00292676022714911 | 6.47048670064513e-05 |     0.3948 |            0.011792 | 65.1990943847313 |  171.742297861183 |
|    542 |                 Sz_123A | J16105158-3853137 |       123 | 16:10:51.5841 | -38:53:14.1052 | 162.067800447448 |       0.0 |       0.0 |  0.0413481868719485 | 0.000454835758753474 |     0.2372 | 0.00271599999999998 | 39.2097134141417 |  0.0724882987491132 |  0.0162249678537495 | 0.000163517815590401 |     0.2421 |            0.002916 | 41.7730492088791 |  0.0636046236857257 | 0.00241272841492218 | 2.07997868824175e-05 |     0.2357 | 0.00417999999999999 | 43.3679083097052 | 0.201457766607825 |


==> figures/fits/sample_clean/tb_sample_clean.txt <==
| YSO.pk |              YSO.ID_REF |      YSO.id_2MASS | YSO.id_Sz |    YSO.RA_hms |    YSO.Dec_dms |         YSO.dist | YSO.Lstar | YSO.Mstar |        fit_B7.Ftot |        fit_B7.Ftot_e | fit_B7.R68 |        fit_B7.R68_e | fit_B7.R95 |        fit_B7.R95_e |       fit_B7.inc |        fit_B7.PA | fit_B7.observations.measurementset.wle0 |        fit_B6.Ftot |        fit_B6.Ftot_e | fit_B6.R68 |        fit_B6.R68_e | fit_B6.R95 |        fit_B6.R95_e |       fit_B6.inc |          fit_B6.PA | fit_B6.observations.measurementset.wle0 |         fit_B3.Ftot |        fit_B3.Ftot_e | fit_B3.R68 |        fit_B3.R68_e | fit_B3.R95 |        fit_B3.R95_e |       fit_B3.inc |         fit_B3.PA | fit_B3.observations.measurementset.wle0 |           alphaB37 |           alphaB36 |               ff_B7 |               ff_B6 |               ff_B3 |
|    695 |                LupusI_4 | J15392776-3446171 |        65 |  15:39:27.755 | -34:46:17.5538 | 154.615876055174 |     0.832 |      1.15 | 0.0635055834174517 | 0.000847283113224136 |     0.1624 |             0.00498 |     0.2634 |             0.01336 | 56.4687247432074 | 109.255832448965 |                       0.891042837132941 | 0.0289065516140516 | 0.000248218889674979 |     0.1662 | 0.00311600000000001 |      0.251 | 0.00773199999999999 | 61.3698535609886 |   113.076641660647 |                        1.33110055585655 | 0.00490566952130072 | 0.000157717846231739 |     0.1447 |            0.011876 |     0.2781 |            0.043432 | 46.6794178057682 |  99.7238544002718 |                          3.101639090527 | 2.0530342519838984 |  2.096731357722793 |  0.6775062699584473 |  0.6823511803250359 |  0.4694880212047676 |
|    672 |           LupusIII_1001 | J15464473-3430354 |        71 | 15:46:44.7117 | -34:30:36.0393 |  155.21233399259 |      0.33 |      0.62 |  0.183030449981933 |   0.0012158947241928 |     0.4501 | 0.00431600000000001 |      0.815 |  0.0139640000000001 | 41.8036256559226 | 37.5530118074263 |                       0.891042837132941 | 0.0738883567195847 | 0.000518234474427434 |     0.3918 | 0.00388000000000002 |     0.7111 |            0.014696 | 39.8852952961469 |   26.6465448271172 |                        1.33110055585655 | 0.00960971523566691 |  0.00019359028313233 |     0.3389 |             0.01088 |     0.7255 |              0.0534 | 38.9764353130038 |  29.2658862810232 |                          3.101639090527 | 2.3626179208313216 | 2.4113030999707448 |   0.559452323487898 | 0.45792263075828665 |  0.3036645355909552 |
|    649 |                   Sz_82 | J15560921-3756057 |        82 | 15:56:09.1909 | -37:56:06.4938 | 157.743808887987 |       2.6 |     0.891 |  0.674836580877358 | 0.000785530930913492 |     1.1841 | 0.00151599999999996 |     1.9432 | 0.00270000000000015 |   51.74588337364 | 144.320604485015 |                       0.898650423396888 |  0.221509044751698 |  0.00222325348955599 |     0.9054 |            0.012832 |     1.6353 |            0.029276 | 33.4175463277504 | 0.0473074021009968 |                        1.27704293657676 |  0.0195813954482465 | 0.000227131430824394 |     0.8205 |            0.036356 |     3.0807 |  0.0497239999999999 | 25.6715134660153 | 0.199780401417599 |                        3.09789876753942 |  2.860320690910535 | 2.7374710559795172 | 0.34937116776553756 | 0.19720758563925633 | 0.08462885057008672 |
|    647 |                   Sz_83 | J15564230-3749154 |        83 | 15:56:42.2959 | -37:49:15.8336 | 158.872232484554 |      1.49 |      1.15 |  0.428083749445409 |  0.00230747279319696 |     0.2785 | 0.00214800000000001 |     0.4358 | 0.00861599999999998 | 22.1357252685622 |  88.565553046235 |                       0.891032931804956 |  0.167265775010245 | 0.000671660646234071 |      0.272 | 0.00170000000000001 |     0.4131 | 0.00464800000000001 |  21.565424257666 |    124.72023442859 |                        1.33110055585655 |  0.0223048642576664 | 9.30384625715021e-05 |     0.2333 |              0.0015 |     0.3782 |              0.0053 | 16.7335351926147 |  111.728265934177 |                        3.10516348059846 |  2.366564242559336 |  2.378554727926888 |  1.1185372362604273 |  0.8748606924701984 |  0.6620454585944485 |
|    660 |           LupusIII_1006 | J15580252-3736026 |        84 |  15:58:02.504 | -37:36:03.0868 | 152.040995769861 |      0.13 |      0.17 | 0.0326019240165885 | 0.000641070976798358 |      0.241 |            0.005632 |     0.3745 |            0.018864 | 75.1098036452766 | 167.592633424447 |                       0.891042837132941 | 0.0125017870620648 | 0.000188380755196987 |     0.2453 | 0.00501599999999999 |      0.392 |            0.020416 | 69.0975131844939 |   169.567070063063 |                        1.33110055585655 |   0.001506542533368 | 4.72647319741549e-05 |     0.2529 |            0.018428 |     0.3672 |            0.049432 | 64.6288483473597 |  167.126667220203 |                        3.10163480644904 | 2.4649831279054952 | 2.5014731564364827 |     0.8789761414999 | 0.41881084653869594 |  0.1681619228083029 |
|    658 |                  Sz_129 | J15591647-4157102 |       129 | 15:59:16.4569 | -41:57:10.6586 | 160.947963674864 |      0.43 |       1.0 |  0.179563064109706 | 0.000812135584711077 |     0.2977 | 0.00191599999999997 |     0.4595 | 0.00769999999999998 | 31.7314167356414 | 152.660133086612 |                       0.891042837132941 | 0.0754988793907074 | 0.000473412913522091 |     0.3133 | 0.00271600000000005 |     0.4985 | 0.00744400000000001 | 38.8496732333408 |   155.569999604781 |                        1.33110055585655 | 0.00952693207981591 | 0.000157791683676079 |     0.2776 |             0.00738 |     0.5148 |            0.030008 | 39.6652920469115 |  146.988620543681 |                        3.10165212859665 |  2.354212438624054 |  2.447008542861241 |  0.7452949925349212 |  0.5850569689383112 |  0.3861258166128388 |
|    605 |           LupusIII_1015 | J15592838-4021513 |        -3 | 15:59:28.3716 | -40:21:51.5941 |  158.40537638753 |      1.87 |       1.4 |  0.275606122329786 |  0.00111107347739417 |     0.6019 |              0.0025 |     0.8333 | 0.00583200000000006 | 67.5405469114218 | 108.526138860824 |                       0.891032931804956 | 0.0872804807271204 |  0.00042413591080695 |     0.6063 | 0.00261599999999995 |     0.8373 | 0.00601199999999996 | 67.0588280123196 |   108.725893066375 |                        1.33110055585655 | 0.00635682927559847 | 0.000159208850143642 |     0.5968 |            0.014732 |     0.8609 |             0.04766 | 67.6711064109376 |  108.822903707643 |                        3.10165212859665 |   3.02206079525355 | 3.0967110345873694 |  0.6013119629540638 | 0.34004181489024116 | 0.11383657332887696 |
|    598 |             LupusIV_145 | J16000236-4222145 |        -3 | 16:00:02.3423 |   -42:22:14.96 | 163.445318311285 |      0.18 |      0.27 |   0.11937689027609 | 0.000926835939827016 |     0.5077 | 0.00344799999999995 |     0.7727 |             0.01478 | 65.2396327288418 | 161.420090875915 |                       0.891042837132941 | 0.0495404719056671 | 0.000351536332592661 |     0.4791 | 0.00533199999999998 |     0.7356 |             0.01868 | 66.3593421981806 |   160.848763632737 |                        1.33110055585655 | 0.00651221802083828 | 0.000155828494547398 |     0.4099 |             0.01128 |     0.6902 |            0.044088 | 55.6205829603815 |  163.619406363358 |                        3.10165212859665 |  2.331925690534658 | 2.3986767837100422 |  0.7254093745164236 |  0.5559238778374658 |  0.2558062350666819 |
|    661 |                  MY_Lup | J16004452-4155310 |        -3 | 16:00:44.5041 | -41:55:31.2943 | 155.893176484521 |      0.85 |      1.23 |  0.172526698159045 |  0.00124015336018418 |     0.3774 | 0.00281599999999996 |       0.57 |  0.0103480000000001 | 72.8668484125814 | 58.9949256518793 |                       0.891032931804956 | 0.0667952039093406 | 0.000487703650478309 |     0.3752 | 0.00336399999999998 |     0.6208 |            0.015216 | 66.1424769620874 |   54.0994387925871 |                        1.33110055585655 | 0.00841945889091087 | 0.000124305970860583 |     0.3291 | 0.00689599999999999 |     0.5295 |             0.02862 |  58.516922096888 |  54.4684469605989 |                        3.10165212859665 | 2.4212179218347907 | 2.4482978340434602 |  1.1619641377181729 |   0.612893782742127 | 0.32029621627777993 |
|    110 | 2MASS_J16011549-415*351 | J16011549-4152351 |        -3 |       0:00:00 |        0:00:00 |            160.0 |       nan |       nan | 0.0869453253219249 |  0.00167633343406844 |      0.576 |              0.0146 |     0.9774 |            0.052492 | 66.5049494043671 |  155.79264785795 |                       0.891032931804956 | 0.0236824394338893 | 0.000370113191982574 |     0.5874 | 0.00994800000000007 |     1.0108 |  0.0413079999999999 | 69.2855087015632 |   154.969378028232 |                        1.33110055585655 | 0.00245683039248712 | 0.000162097979167507 |     0.6225 |  0.0626280000000001 |     1.1585 |            0.201944 | 65.9523194094206 |  156.092646808552 |                        3.10166456413743 |  2.859272647640064 |  2.678536237178547 |                 nan |                 nan |                 nan |
|    631 |             LupusIV_159 | J16032939-4140018 |       133 | 16:03:29.3745 | -41:40:02.1686 | 154.635920395575 |      0.07 |     0.977 | 0.0697398291979118 |  0.00108865113803319 |     0.4562 |            0.008912 |     0.7705 |            0.033976 | 77.6127813761077 | 126.787106870309 |                       0.891032931804956 | 0.0266336388553388 | 0.000222653179909053 |     0.4031 |            0.005716 |     0.6217 |             0.01928 |  76.616183612431 |   126.527560916955 |                        1.33110055585655 | 0.00359456875783396 | 6.38949965995779e-05 |     0.3647 |            0.011128 |     0.5633 |            0.035108 | 74.7360476204854 |  127.034331486733 |                        3.10166456413743 |  2.377388837812927 | 2.3675059270201335 |  1.2586153909296494 |  0.8380473051673303 |  0.4378435948931128 |
|    629 |             LupusIII_19 | J16070854-3914075 |        -3 |  16:07:08.538 | -39:14:07.8853 | 176.691537384291 |     0.138 |      0.19 | 0.0894976615668465 |  0.00128870475925974 |     0.6165 |               0.012 |     0.9772 |            0.030776 | 72.5360341294021 | 154.965976663903 |                       0.891032931804956 | 0.0354391669845299 | 0.000267814846660289 |     0.5925 | 0.00489600000000001 |     0.9204 |  0.0184759999999999 | 73.1253125509777 |   154.013177565799 |                        1.33110055585655 | 0.00488356972787074 | 7.87423526432377e-05 |     0.5555 | 0.00903200000000004 |     0.8286 |            0.028116 | 70.5748991783319 |  155.625825158128 |                        3.10163480644904 | 2.3316992964756387 |  2.342932625514746 |  0.6694435238237169 | 0.45033528924072563 | 0.22090565197481113 |
|    770 |                   Sz_98 | J16082249-3904464 |        98 | 16:08:22.4807 | -39:04:46.8072 | 155.530641714962 |      1.53 |  0.616595 |   0.25816031075696 |  0.00203336507813662 |     0.7304 | 0.00591599999999998 |     1.1076 |  0.0128480000000001 |  46.965512017466 | 108.969946428991 |                       0.891032931804956 |   0.10707588161777 |  0.00048332321554935 |     0.6902 | 0.00494800000000001 |     1.2208 |  0.0207799999999998 | 47.0507699938743 |   113.069255918425 |                        1.33110055585655 |  0.0125350757940245 | 0.000183106704003582 |     0.6235 |             0.01218 |     1.0482 |            0.046268 | 46.6161315867618 |   111.49432896612 |                        3.10516348059846 |  2.423063464724697 |  2.532295554252184 |  0.2639751709188812 |  0.2115135722724243 | 0.12206557083477791 |
|    591 |             LupusIII_43 | J16082576-3906011 |       100 | 16:08:25.7497 | -39:06:01.5904 | 136.539159949905 |      0.08 |      0.17 | 0.0540003977510191 | 0.000487833479522588 |     0.2587 | 0.00281600000000001 |     0.3427 | 0.00758000000000003 | 46.0334795871955 |  63.229745618887 |                       0.891042837132941 | 0.0220161646577145 | 0.000204328556049753 |     0.2453 |            0.002916 |     0.3076 | 0.00653200000000001 | 41.6340965717897 |   67.0929197288483 |                        1.33110055585655 | 0.00311674835050041 | 5.08442170797177e-05 |     0.2833 | 0.00723199999999999 |     0.3889 |            0.021216 | 41.2371939475973 |  71.6439452427874 |                        3.10163480644904 | 2.2867146669488734 |   2.31106863675657 |  0.5475624300357899 | 0.38429481557607775 |  0.1794295736399049 |
|    680 |             LupusIII_50 | J16083070-3828268 |        -3 | 16:08:30.6864 | -38:28:27.2382 | 155.422203567892 |      1.84 |      1.81 |  0.134248928987217 | 0.000911417392829808 |     0.5579 |               0.003 |     0.6699 | 0.00900000000000001 | 72.7200337313424 | 107.236458391807 |                       0.891032931804956 | 0.0382826206779804 | 0.000215441250445106 |     0.5394 | 0.00221600000000011 |     0.6397 | 0.00403200000000004 | 71.9655009759137 |   107.827429253978 |                        1.33110055585655 | 0.00409535519080627 | 0.000110516535217254 |     0.5465 |             0.01218 |     0.6581 |            0.026332 |  71.384657204402 |  107.560667878343 |                        3.10165212859665 | 2.7978975918324505 | 2.6422347817964784 | 0.41084305701345564 | 0.21828785961357877 | 0.09860940143465553 |
|    596 |             LupusIII_71 | J16085468-3937431 |       111 | 16:08:54.6719 | -39:37:43.4964 | 157.614784401717 |      0.21 |      0.75 |  0.177898406755423 | 0.000814122057109956 |     0.4482 | 0.00170000000000001 |     0.5738 | 0.00383200000000006 | 54.2967186276283 | 44.4253337923978 |                       0.891042837132941 | 0.0585688585040873 | 0.000318540410986289 |     0.4541 |              0.0018 |     0.5791 |             0.00438 | 53.6265656818091 |     43.51597795749 |                        1.33110055585655 |  0.0057508273028492 | 0.000133949700040153 |     0.4805 |            0.012048 |     0.6264 |            0.023396 |  51.694757944564 |  40.5669555858782 |                        3.10165212859665 |  2.751443336245921 | 2.7435634404164113 |  0.8377396976302542 |  0.4475477117722133 |  0.1530170189179426 |
|    662 |                  Sz_114 | J16090185-3905124 |       114 |  16:09:01.836 | -39:05:12.7872 |  161.51395842289 |      0.21 |    0.1737 | 0.0992625238790957 | 0.000481899482349363 |      0.247 |            0.002432 |     0.3936 | 0.00651599999999999 | 15.0864326354368 | 157.518165595205 |                       0.891042837132941 | 0.0425593172631174 | 0.000340988447648238 |     0.2473 | 0.00281600000000001 |     0.4134 |            0.011944 | 29.7645745973024 |  0.406376427288355 |                        1.33110055585655 | 0.00531885531978688 | 0.000118325180002696 |     0.2348 |             0.01038 |       0.43 |             0.04646 | 10.6633545700154 |  81.7412825375406 |                        3.10165212859665 | 2.3462802882706297 |  2.458410942106736 |  0.6022864027404652 |  0.5155226967651632 |  0.2623431417653712 |
|    612 |            LupusIII_103 | J16094864-3911169 |       118 | 16:09:48.6421 | -39:11:17.2127 | 163.147566637489 |      0.72 |      1.39 | 0.0608280826243701 | 0.000652145911221206 |     0.3694 | 0.00491600000000003 |     0.4644 |            0.011232 | 66.3432230821972 | 173.666838099709 |                       0.891032931804956 | 0.0237556644279158 | 0.000223631904488214 |     0.3715 | 0.00364799999999998 |     0.4601 | 0.00819600000000001 | 66.4621359333921 |   172.100085821952 |                        1.33110055585655 | 0.00292676022714911 | 6.47048670064513e-05 |     0.3948 |            0.011792 |     0.5339 |             0.02844 | 65.1990943847313 |  171.742297861183 |                        3.10163480644904 | 2.4325724727817586 | 2.4753131362870846 |  0.3401898555764886 | 0.24328799522985448 | 0.11414569155288498 |
|    542 |                 Sz_123A | J16105158-3853137 |       123 | 16:10:51.5731 | -38:53:14.1302 | 162.067800447448 |      0.13 |       0.5 | 0.0414737335489336 | 0.000356993424305993 |     0.2537 |            0.002748 |     0.3085 | 0.00684799999999999 | 50.5142820907749 | 153.564608099744 |                       0.891042837132941 | 0.0160646297427742 | 0.000127154831689643 |     0.2514 | 0.00270000000000002 |     0.3049 |            0.005832 | 51.2778656028224 |      154.931033501 |                        1.33110055585655 | 0.00241391654551182 | 2.11468526648169e-05 |     0.2545 | 0.00373200000000001 |     0.3059 | 0.00681600000000002 |  56.144128921083 |  155.042192805933 |                        3.07557013414925 |  2.295518186375481 | 2.2631703093178595 | 0.44537452698328905 | 0.30947385987052556 | 0.20905713442904744 |


==> figures/fits/sample_clean/tb_sample_clean_6July.txt <==
| YSO.pk |              YSO.ID_REF |      YSO.id_2MASS | YSO.id_Sz |    YSO.RA_hms |    YSO.Dec_dms |         YSO.dist | YSO.Lstar | YSO.Mstar |        fit_B7.Ftot |        fit_B7.Ftot_e | fit_B7.R68 |        fit_B7.R68_e |       fit_B7.inc |        fit_B7.PA | fit_B7.observations.measurementset.wle0 |        fit_B6.Ftot |        fit_B6.Ftot_e | fit_B6.R68 |        fit_B6.R68_e |       fit_B6.inc |          fit_B6.PA | fit_B6.observations.measurementset.wle0 |         fit_B3.Ftot |        fit_B3.Ftot_e | fit_B3.R68 |        fit_B3.R68_e |       fit_B3.inc |         fit_B3.PA | fit_B3.observations.measurementset.wle0 |           alphaB37 |           alphaB36 |               ff_B7 |               ff_B6 |               ff_B3 |
|    695 |                LupusI_4 | J15392776-3446171 |        65 |  15:39:27.755 | -34:46:17.5538 | 154.615876055174 |     0.832 |      1.15 | 0.0635055834174517 | 0.000847283113224136 |     0.1624 |             0.00498 | 56.4687247432074 | 109.255832448965 |                       0.891042837132941 | 0.0289065516140516 | 0.000248218889674979 |     0.1662 | 0.00311600000000001 | 61.3698535609886 |   113.076641660647 |                        1.33110055585655 | 0.00490566952130072 | 0.000157717846231739 |     0.1447 |            0.011876 | 46.6794178057682 |  99.7238544002718 |                          3.101639090527 | 2.0530342519838984 |  2.096731357722793 | 0.35313802519795945 | 0.37322267146798976 |  0.2719309334445733 |
|    672 |           LupusIII_1001 | J15464473-3430354 |        71 | 15:46:44.7117 | -34:30:36.0393 |  155.21233399259 |     0.309 |      0.62 |  0.183030449981933 |   0.0012158947241928 |     0.4501 | 0.00431600000000001 | 41.8036256559226 | 37.5530118074263 |                       0.891042837132941 | 0.0738883567195847 | 0.000518234474427434 |     0.3918 | 0.00388000000000002 | 39.8852952961469 |   26.6465448271172 |                        1.33110055585655 | 0.00960971523566691 |  0.00019359028313233 |     0.3389 |             0.01088 | 38.9764353130038 |  29.2658862810232 |                          3.101639090527 | 2.3626179208313216 | 2.4113030999707448 |  0.2662022290439308 | 0.24136134645556395 | 0.17691621459969253 |
|    649 |                   Sz_82 |               -10 |        82 | 15:56:09.1909 | -37:56:06.4938 | 157.743808887987 |      2.57 |     0.891 |  0.674836580877358 | 0.000785530930913492 |     1.1841 | 0.00151599999999996 |   51.74588337364 | 144.320604485015 |                       0.898650423396888 |  0.221509044751698 |  0.00222325348955599 |     0.9054 |            0.012832 | 33.4175463277504 | 0.0473074021009968 |                        1.27704293657676 |  0.0195813954482465 | 0.000227131430824394 |     0.8205 |            0.036356 | 25.6715134660153 | 0.199780401417599 |                        3.09789876753942 |  2.860320690910535 | 2.7374710559795172 | 0.16387738351529318 | 0.10192697977998398 | 0.04852899371645766 |
|    647 |                   Sz_83 | J15564230-3749154 |        83 | 15:56:42.2959 | -37:49:15.8336 | 158.872232484554 |     1.313 |      1.15 |  0.428083749445409 |  0.00230747279319696 |     0.2785 | 0.00214800000000001 | 22.1357252685622 |  88.565553046235 |                       0.891032931804956 |  0.167265775010245 | 0.000671660646234071 |      0.272 | 0.00170000000000001 |  21.565424257666 |    124.72023442859 |                        1.33110055585655 |  0.0223048642576664 | 9.30384625715021e-05 |     0.2333 |              0.0015 | 16.7335351926147 |  111.728265934177 |                        3.10516348059846 |  2.366564242559336 |  2.378554727926888 |  0.5942375245690303 |  0.4912303159482203 |  0.3952625662057743 |
|    660 |           LupusIII_1006 | J15580252-3736026 |        84 |  15:58:02.504 | -37:36:03.0868 | 152.040995769861 |     0.122 |      0.17 | 0.0326019240165885 | 0.000641070976798358 |      0.241 |            0.005632 | 75.1098036452766 | 167.592633424447 |                       0.891042837132941 | 0.0125017870620648 | 0.000188380755196987 |     0.2453 | 0.00501599999999999 | 69.0975131844939 |   169.567070063063 |                        1.33110055585655 |   0.001506542533368 | 4.72647319741549e-05 |     0.2529 |            0.018428 | 64.6288483473597 |  167.126667220203 |                        3.10163480644904 | 2.4649831279054952 | 2.5014731564364827 |  0.4220535966389475 | 0.22069042412658404 | 0.09817809417693658 |
|    658 |                  Sz_129 | J15591647-4157102 |       129 | 15:59:16.4569 | -41:57:10.6586 | 160.947963674864 |     0.372 |       1.0 |  0.179563064109706 | 0.000812135584711077 |     0.2977 | 0.00191599999999997 | 31.7314167356414 | 152.660133086612 |                       0.891042837132941 | 0.0754988793907074 | 0.000473412913522091 |     0.3133 | 0.00271600000000005 | 38.8496732333408 |   155.569999604781 |                        1.33110055585655 | 0.00952693207981591 | 0.000157791683676079 |     0.2776 |             0.00738 | 39.6652920469115 |  146.988620543681 |                        3.10165212859665 |  2.354212438624054 |  2.447008542861241 | 0.37698708485870003 |  0.3191097764590678 | 0.22960555704363286 |
|    605 |           LupusIII_1015 | J15592838-4021513 |        -3 | 15:59:28.3716 | -40:21:51.5941 |  158.40537638753 |      1.66 |       1.4 |  0.275606122329786 |  0.00111107347739417 |     0.6019 |              0.0025 | 67.5405469114218 | 108.526138860824 |                       0.891032931804956 | 0.0872804807271204 |  0.00042413591080695 |     0.6063 | 0.00261599999999995 | 67.0588280123196 |   108.725893066375 |                        1.33110055585655 | 0.00635682927559847 | 0.000159208850143642 |     0.5968 |            0.014732 | 67.6711064109376 |  108.822903707643 |                        3.10165212859665 |   3.02206079525355 | 3.0967110345873694 |  0.3026442563694246 |  0.1846771342914579 | 0.06721698810953973 |
|    598 |             LupusIV_145 | J16000236-4222145 |        -3 | 16:00:02.3423 |   -42:22:14.96 | 163.445318311285 |     0.148 |      0.27 |   0.11937689027609 | 0.000926835939827016 |     0.5077 | 0.00344799999999995 | 65.2396327288418 | 161.420090875915 |                       0.891042837132941 | 0.0495404719056671 | 0.000351536332592661 |     0.4791 | 0.00533199999999998 | 66.3593421981806 |   160.848763632737 |                        1.33110055585655 | 0.00651221802083828 | 0.000155828494547398 |     0.4099 |             0.01128 | 55.6205829603815 |  163.619406363358 |                        3.10165212859665 |  2.331925690534658 | 2.3986767837100422 |  0.3622365112452521 | 0.30891355328152775 | 0.15767514661899168 |
|    661 |                  MY_Lup | J16004452-4155310 |        -3 | 16:00:44.5041 | -41:55:31.2943 | 155.893176484521 |   0.87096 |      1.23 |  0.172526698159045 |  0.00124015336018418 |     0.3774 | 0.00281599999999996 | 72.8668484125814 | 58.9949256518793 |                       0.891032931804956 | 0.0667952039093406 | 0.000487703650478309 |     0.3752 | 0.00336399999999998 | 66.1424769620874 |   54.0994387925871 |                        1.33110055585655 | 0.00841945889091087 | 0.000124305970860583 |     0.3291 | 0.00689599999999999 |  58.516922096888 |  54.4684469605989 |                        3.10165212859665 | 2.4212179218347907 | 2.4482978340434602 |  0.5616586573609563 |  0.3201268253838597 | 0.18217983727799925 |
|    110 | 2MASS_J16011549-415*351 | J16011549-4152351 |        -3 |       0:00:00 |        0:00:00 |            150.0 |       nan |       nan | 0.0869453253219249 |  0.00167633343406844 |      0.576 |              0.0146 | 66.5049494043671 |  155.79264785795 |                       0.891032931804956 | 0.0236824394338893 | 0.000370113191982574 |     0.5874 | 0.00994800000000007 | 69.2855087015632 |   154.969378028232 |                        1.33110055585655 | 0.00245683039248712 | 0.000162097979167507 |     0.6225 |  0.0626280000000001 | 65.9523194094206 |  156.092646808552 |                        3.10166456413743 |  2.859272647640064 |  2.678536237178547 |                 nan |                 nan |                 nan |
|    631 |             LupusIV_159 | J16032939-4140018 |       133 | 16:03:29.3745 | -41:40:02.1686 | 154.635920395575 |     1.047 |     0.977 | 0.0697398291979118 |  0.00108865113803319 |     0.4562 |            0.008912 | 77.6127813761077 | 126.787106870309 |                       0.891032931804956 | 0.0266336388553388 | 0.000222653179909053 |     0.4031 |            0.005716 |  76.616183612431 |   126.527560916955 |                        1.33110055585655 | 0.00359456875783396 | 6.38949965995779e-05 |     0.3647 |            0.011128 | 74.7360476204854 |  127.034331486733 |                        3.10166456413743 |  2.377388837812927 | 2.3675059270201335 | 0.22642105790197578 |  0.1899541721575302 | 0.12581370254673047 |
|    629 |             LupusIII_19 | J16070854-3914075 |        -3 |  16:07:08.538 | -39:14:07.8853 | 176.691537384291 |     0.138 |      0.19 | 0.0894976615668465 |  0.00128870475925974 |     0.6165 |               0.012 | 72.5360341294021 | 154.965976663903 |                       0.891032931804956 | 0.0354391669845299 | 0.000267814846660289 |     0.5925 | 0.00489600000000001 | 73.1253125509777 |   154.013177565799 |                        1.33110055585655 | 0.00488356972787074 | 7.87423526432377e-05 |     0.5555 | 0.00903200000000004 | 70.5748991783319 |  155.625825158128 |                        3.10163480644904 | 2.3316992964756387 |  2.342932625514746 | 0.32499257106951673 | 0.24693267013875217 |  0.1370082835533565 |
|    770 |                   Sz_98 | J16082249-3904464 |        98 | 16:08:22.4807 | -39:04:46.8072 | 155.530641714962 |  1.513561 |  0.616595 |   0.25816031075696 |  0.00203336507813662 |     0.7304 | 0.00591599999999998 |  46.965512017466 | 108.969946428991 |                       0.891032931804956 |   0.10707588161777 |  0.00048332321554935 |     0.6902 | 0.00494800000000001 | 47.0507699938743 |   113.069255918425 |                        1.33110055585655 |  0.0125350757940245 | 0.000183106704003582 |     0.6235 |             0.01218 | 46.6161315867618 |   111.49432896612 |                        3.10516348059846 |  2.423063464724697 |  2.532295554252184 | 0.12532557681185547 | 0.11019326081884133 | 0.06998712628370901 |
|    591 |             LupusIII_43 | J16082576-3906011 |       100 | 16:08:25.7497 | -39:06:01.5904 | 136.539159949905 |     0.169 |      0.17 | 0.0540003977510191 | 0.000487833479522588 |     0.2587 | 0.00281600000000001 | 46.0334795871955 |  63.229745618887 |                       0.891042837132941 | 0.0220161646577145 | 0.000204328556049753 |     0.2453 |            0.002916 | 41.6340965717897 |   67.0929197288483 |                        1.33110055585655 | 0.00311674835050041 | 5.08442170797177e-05 |     0.2833 | 0.00723199999999999 | 41.2371939475973 |  71.6439452427874 |                        3.10163480644904 | 2.2867146669488734 |   2.31106863675657 | 0.19552288842340732 | 0.15676665590451977 | 0.08462980234944657 |
|    680 |             LupusIII_50 | J16083070-3828268 |        -3 | 16:08:30.6864 | -38:28:27.2382 | 155.422203567892 |      3.02 |      1.81 |  0.134248928987217 | 0.000911417392829808 |     0.5579 |               0.003 | 72.7200337313424 | 107.236458391807 |                       0.891032931804956 | 0.0382826206779804 | 0.000215441250445106 |     0.5394 | 0.00221600000000011 | 71.9655009759137 |   107.827429253978 |                        1.33110055585655 | 0.00409535519080627 | 0.000110516535217254 |     0.5465 |             0.01218 |  71.384657204402 |  107.560667878343 |                        3.10165212859665 | 2.7978975918324505 | 2.6422347817964784 | 0.17033364212039395 | 0.09919768615288005 | 0.04934973989959528 |
|    596 |             LupusIII_71 | J16085468-3937431 |       111 | 16:08:54.6719 | -39:37:43.4964 | 157.614784401717 |      0.33 |      0.75 |  0.177898406755423 | 0.000814122057109956 |     0.4482 | 0.00170000000000001 | 54.2967186276283 | 44.4253337923978 |                       0.891042837132941 | 0.0585688585040873 | 0.000318540410986289 |     0.4541 |              0.0018 | 53.6265656818091 |     43.51597795749 |                        1.33110055585655 |  0.0057508273028492 | 0.000133949700040153 |     0.4805 |            0.012048 |  51.694757944564 |  40.5669555858782 |                        3.10165212859665 |  2.751443336245921 | 2.7435634404164113 | 0.32814238135985063 | 0.20011237759959535 | 0.07922680663976253 |
|    662 |                  Sz_114 | J16090185-3905124 |       114 |  16:09:01.836 | -39:05:12.7872 |  161.51395842289 |    0.2041 |    0.1737 | 0.0992625238790957 | 0.000481899482349363 |      0.247 |            0.002432 | 15.0864326354368 | 157.518165595205 |                       0.891042837132941 | 0.0425593172631174 | 0.000340988447648238 |     0.2473 | 0.00281600000000001 | 29.7645745973024 |  0.406376427288355 |                        1.33110055585655 | 0.00531885531978688 | 0.000118325180002696 |     0.2348 |             0.01038 | 10.6633545700154 |  81.7412825375406 |                        3.10165212859665 | 2.3462802882706297 |  2.458410942106736 |  0.2888417960422306 |  0.2700054516051169 | 0.15116272946005244 |
|    612 |            LupusIII_103 | J16094864-3911169 |       118 | 16:09:48.6421 | -39:11:17.2127 | 163.147566637489 |     1.072 |      1.39 | 0.0608280826243701 | 0.000652145911221206 |     0.3694 | 0.00491600000000003 | 66.3432230821972 | 173.666838099709 |                       0.891032931804956 | 0.0237556644279158 | 0.000223631904488214 |     0.3715 | 0.00364799999999998 | 66.4621359333921 |   172.100085821952 |                        1.33110055585655 | 0.00292676022714911 | 6.47048670064513e-05 |     0.3948 |            0.011792 | 65.1990943847313 |  171.742297861183 |                        3.10163480644904 | 2.4325724727817586 | 2.4753131362870846 | 0.14400448366140223 | 0.11288551563739124 | 0.05856878556448128 |
|    542 |                 Sz_123A | J16105158-3853137 |       123 | 16:10:51.5731 | -38:53:14.1302 | 162.067800447448 |     0.051 |       0.5 | 0.0414737335489336 | 0.000356993424305993 |     0.2537 |            0.002748 | 50.5142820907749 | 153.564608099744 |                       0.891042837132941 | 0.0160646297427742 | 0.000127154831689643 |     0.2514 | 0.00270000000000002 | 51.2778656028224 |      154.931033501 |                        1.33110055585655 | 0.00241391654551182 | 2.11468526648169e-05 |     0.2545 | 0.00373200000000001 |  56.144128921083 |  155.042192805933 |                        3.07557013414925 |  2.295518186375481 | 2.2631703093178595 | 0.29217208502050196 |  0.2155748385140263 |  0.1553005149925211 |


==> figures/fits/sample_clean/tb_sample_clean_Chiara.txt <==
| YSO.pk |              YSO.ID_REF |      YSO.id_2MASS | YSO.id_Sz |    YSO.RA_hms |    YSO.Dec_dms |         YSO.dist | YSO.Lstar | YSO.Mstar |        fit_B7.Ftot |        fit_B7.Ftot_e | fit_B7.observations.measurementset.wle0 |        fit_B6.Ftot |        fit_B6.Ftot_e | fit_B6.observations.measurementset.wle0 |         fit_B3.Ftot |        fit_B3.Ftot_e | fit_B3.observations.measurementset.wle0 |           alphaB37 |           alphaB36 |               ff_B7 |               ff_B6 |               ff_B3 |
|    695 |                LupusI_4 | J15392776-3446171 |        65 |  15:39:27.755 | -34:46:17.5538 | 154.615876055174 |     0.832 |      1.15 | 0.0635055834174517 | 0.000847283113224136 |                       0.891042837132941 | 0.0289065516140516 | 0.000248218889674979 |                        1.33110055585655 | 0.00490566952130072 | 0.000157717846231739 |                          3.101639090527 | 2.0530342519838984 |  2.096731357722793 | 0.35313802519795945 | 0.37322267146798976 |  0.2719309334445733 |
|    672 |           LupusIII_1001 | J15464473-3430354 |        71 | 15:46:44.7117 | -34:30:36.0393 |  155.21233399259 |     0.309 |      0.62 |  0.183030449981933 |   0.0012158947241928 |                       0.891042837132941 | 0.0738883567195847 | 0.000518234474427434 |                        1.33110055585655 | 0.00960971523566691 |  0.00019359028313233 |                          3.101639090527 | 2.3626179208313216 | 2.4113030999707448 |  0.2662022290439308 | 0.24136134645556395 | 0.17691621459969253 |
|    649 |                   Sz_82 |               -10 |        82 | 15:56:09.1909 | -37:56:06.4938 | 157.743808887987 |      2.57 |     0.891 |  0.674836580877358 | 0.000785530930913492 |                       0.898650423396888 |  0.221509044751698 |  0.00222325348955599 |                        1.27704293657676 |  0.0195813954482465 | 0.000227131430824394 |                        3.09789876753942 |  2.860320690910535 | 2.7374710559795172 | 0.16387738351529318 | 0.10192697977998398 | 0.04852899371645766 |
|    647 |                   Sz_83 | J15564230-3749154 |        83 | 15:56:42.2959 | -37:49:15.8336 | 158.872232484554 |     1.313 |      1.15 |  0.428083749445409 |  0.00230747279319696 |                       0.891032931804956 |  0.167265775010245 | 0.000671660646234071 |                        1.33110055585655 |  0.0223048642576664 | 9.30384625715021e-05 |                        3.10516348059846 |  2.366564242559336 |  2.378554727926888 |  0.5942375245690303 |  0.4912303159482203 |  0.3952625662057743 |
|    660 |           LupusIII_1006 | J15580252-3736026 |        84 |  15:58:02.504 | -37:36:03.0868 | 152.040995769861 |     0.122 |      0.17 | 0.0326019240165885 | 0.000641070976798358 |                       0.891042837132941 | 0.0125017870620648 | 0.000188380755196987 |                        1.33110055585655 |   0.001506542533368 | 4.72647319741549e-05 |                        3.10163480644904 | 2.4649831279054952 | 2.5014731564364827 |  0.4220535966389475 | 0.22069042412658404 | 0.09817809417693658 |
|    658 |                  Sz_129 | J15591647-4157102 |       129 | 15:59:16.4569 | -41:57:10.6586 | 160.947963674864 |     0.372 |       1.0 |  0.179563064109706 | 0.000812135584711077 |                       0.891042837132941 | 0.0754988793907074 | 0.000473412913522091 |                        1.33110055585655 | 0.00952693207981591 | 0.000157791683676079 |                        3.10165212859665 |  2.354212438624054 |  2.447008542861241 | 0.37698708485870003 |  0.3191097764590678 | 0.22960555704363286 |
|    605 |           LupusIII_1015 | J15592838-4021513 |        -3 | 15:59:28.3716 | -40:21:51.5941 |  158.40537638753 |      1.66 |       1.4 |  0.275606122329786 |  0.00111107347739417 |                       0.891032931804956 | 0.0872804807271204 |  0.00042413591080695 |                        1.33110055585655 | 0.00635682927559847 | 0.000159208850143642 |                        3.10165212859665 |   3.02206079525355 | 3.0967110345873694 |  0.3026442563694246 |  0.1846771342914579 | 0.06721698810953973 |
|    598 |             LupusIV_145 | J16000236-4222145 |        -3 | 16:00:02.3423 |   -42:22:14.96 | 163.445318311285 |     0.148 |      0.27 |   0.11937689027609 | 0.000926835939827016 |                       0.891042837132941 | 0.0495404719056671 | 0.000351536332592661 |                        1.33110055585655 | 0.00651221802083828 | 0.000155828494547398 |                        3.10165212859665 |  2.331925690534658 | 2.3986767837100422 |  0.3622365112452521 | 0.30891355328152775 | 0.15767514661899168 |
|    661 |                  MY_Lup | J16004452-4155310 |        -3 | 16:00:44.5041 | -41:55:31.2943 | 155.893176484521 |   0.87096 |      1.23 |  0.172526698159045 |  0.00124015336018418 |                       0.891032931804956 | 0.0667952039093406 | 0.000487703650478309 |                        1.33110055585655 | 0.00841945889091087 | 0.000124305970860583 |                        3.10165212859665 | 2.4212179218347907 | 2.4482978340434602 |  0.5616586573609563 |  0.3201268253838597 | 0.18217983727799925 |
|    110 | 2MASS_J16011549-415*351 | J16011549-4152351 |        -3 |       0:00:00 |        0:00:00 |            150.0 |       nan |       nan | 0.0869453253219249 |  0.00167633343406844 |                       0.891032931804956 | 0.0236824394338893 | 0.000370113191982574 |                        1.33110055585655 | 0.00245683039248712 | 0.000162097979167507 |                        3.10166456413743 |  2.859272647640064 |  2.678536237178547 |                 nan |                 nan |                 nan |
|    631 |             LupusIV_159 | J16032939-4140018 |       133 | 16:03:29.3745 | -41:40:02.1686 | 154.635920395575 |     1.047 |     0.977 | 0.0697398291979118 |  0.00108865113803319 |                       0.891032931804956 | 0.0266336388553388 | 0.000222653179909053 |                        1.33110055585655 | 0.00359456875783396 | 6.38949965995779e-05 |                        3.10166456413743 |  2.377388837812927 | 2.3675059270201335 | 0.22642105790197578 |  0.1899541721575302 | 0.12581370254673047 |
|    629 |             LupusIII_19 | J16070854-3914075 |        -3 |  16:07:08.538 | -39:14:07.8853 | 176.691537384291 |     0.138 |      0.19 | 0.0894976615668465 |  0.00128870475925974 |                       0.891032931804956 | 0.0354391669845299 | 0.000267814846660289 |                        1.33110055585655 | 0.00488356972787074 | 7.87423526432377e-05 |                        3.10163480644904 | 2.3316992964756387 |  2.342932625514746 | 0.32499257106951673 | 0.24693267013875217 |  0.1370082835533565 |
|    770 |                   Sz_98 | J16082249-3904464 |        98 | 16:08:22.4807 | -39:04:46.8072 | 155.530641714962 |  1.513561 |  0.616595 |   0.25816031075696 |  0.00203336507813662 |                       0.891032931804956 |   0.10707588161777 |  0.00048332321554935 |                        1.33110055585655 |  0.0125350757940245 | 0.000183106704003582 |                        3.10516348059846 |  2.423063464724697 |  2.532295554252184 | 0.12532557681185547 | 0.11019326081884133 | 0.06998712628370901 |
|    591 |             LupusIII_43 | J16082576-3906011 |       100 | 16:08:25.7497 | -39:06:01.5904 | 136.539159949905 |     0.169 |      0.17 | 0.0540003977510191 | 0.000487833479522588 |                       0.891042837132941 | 0.0220161646577145 | 0.000204328556049753 |                        1.33110055585655 | 0.00311674835050041 | 5.08442170797177e-05 |                        3.10163480644904 | 2.2867146669488734 |   2.31106863675657 | 0.19552288842340732 | 0.15676665590451977 | 0.08462980234944657 |
|    680 |             LupusIII_50 | J16083070-3828268 |        -3 | 16:08:30.6864 | -38:28:27.2382 | 155.422203567892 |      3.02 |      1.81 |  0.134248928987217 | 0.000911417392829808 |                       0.891032931804956 | 0.0382826206779804 | 0.000215441250445106 |                        1.33110055585655 | 0.00409535519080627 | 0.000110516535217254 |                        3.10165212859665 | 2.7978975918324505 | 2.6422347817964784 | 0.17033364212039395 | 0.09919768615288005 | 0.04934973989959528 |
|    596 |             LupusIII_71 | J16085468-3937431 |       111 | 16:08:54.6719 | -39:37:43.4964 | 157.614784401717 |      0.33 |      0.75 |  0.177898406755423 | 0.000814122057109956 |                       0.891042837132941 | 0.0585688585040873 | 0.000318540410986289 |                        1.33110055585655 |  0.0057508273028492 | 0.000133949700040153 |                        3.10165212859665 |  2.751443336245921 | 2.7435634404164113 | 0.32814238135985063 | 0.20011237759959535 | 0.07922680663976253 |
|    662 |                  Sz_114 | J16090185-3905124 |       114 |  16:09:01.836 | -39:05:12.7872 |  161.51395842289 |    0.2041 |    0.1737 | 0.0992625238790957 | 0.000481899482349363 |                       0.891042837132941 | 0.0425593172631174 | 0.000340988447648238 |                        1.33110055585655 | 0.00531885531978688 | 0.000118325180002696 |                        3.10165212859665 | 2.3462802882706297 |  2.458410942106736 |  0.2888417960422306 |  0.2700054516051169 | 0.15116272946005244 |
|    612 |            LupusIII_103 | J16094864-3911169 |       118 | 16:09:48.6421 | -39:11:17.2127 | 163.147566637489 |     1.072 |      1.39 | 0.0608280826243701 | 0.000652145911221206 |                       0.891032931804956 | 0.0237556644279158 | 0.000223631904488214 |                        1.33110055585655 | 0.00292676022714911 | 6.47048670064513e-05 |                        3.10163480644904 | 2.4325724727817586 | 2.4753131362870846 | 0.14400448366140223 | 0.11288551563739124 | 0.05856878556448128 |
|    542 |                 Sz_123A | J16105158-3853137 |       123 | 16:10:51.5731 | -38:53:14.1302 | 162.067800447448 |     0.051 |       0.5 | 0.0414737335489336 | 0.000356993424305993 |                       0.891042837132941 | 0.0160646297427742 | 0.000127154831689643 |                        1.33110055585655 | 0.00241391654551182 | 2.11468526648169e-05 |                        3.07557013414925 |  2.295518186375481 | 2.2631703093178595 | 0.29217208502050196 |  0.2155748385140263 |  0.1553005149925211 |


==> figures/fits/sample_clean/tb_sample_clean_ok.txt <==
| YSO.pk |              YSO.ID_REF |      YSO.id_2MASS | YSO.id_Sz |    YSO.RA_hms |    YSO.Dec_dms |         YSO.dist | YSO.Lstar | YSO.Mstar |        fit_B7.Ftot |        fit_B7.Ftot_e | fit_B7.R68 |        fit_B7.R68_e |       fit_B7.inc |        fit_B7.PA | fit_B7.observations.measurementset.wle0 |        fit_B6.Ftot |        fit_B6.Ftot_e | fit_B6.R68 |        fit_B6.R68_e |       fit_B6.inc |          fit_B6.PA | fit_B6.observations.measurementset.wle0 |         fit_B3.Ftot |        fit_B3.Ftot_e | fit_B3.R68 |        fit_B3.R68_e |       fit_B3.inc |         fit_B3.PA | fit_B3.observations.measurementset.wle0 |           alphaB37 |           alphaB36 |               ff_B7 |               ff_B6 |               ff_B3 |
# |    710 |                   Sz_68 | J15451286-3417305 |        68 |   15:45:12.85 | -34:17:30.9818 | 153.532845190806 |     5.129 |      2.12 |  0.145452424775053 |  0.00247264964698934 |     0.1406 |            0.005216 | 40.8565831510354 | 57.6283572186839 |                       0.891032931804956 | 0.0646027838231308 | 0.000433963643394833 |     0.1163 |            0.002316 | 35.7784807311935 |   166.914851068993 |                        1.33110055585655 |  0.0132373949353858 | 0.000179167055932448 |     0.0935 | 0.00283200000000001 | 34.7169304153208 |  5.57686280044604 |                         3.1051504129916 |  1.919844661091419 | 1.8714365953541792 | 0.42553178580729983 |  0.4985130669712284 |  0.7277576970158064 |
|    672 |           LupusIII_1001 | J15464473-3430354 |        71 | 15:46:44.7117 | -34:30:36.0393 |  155.21233399259 |     0.309 |      0.62 |  0.183030449981933 |   0.0012158947241928 |     0.4501 | 0.00431600000000001 | 41.8036256559226 | 37.5530118074263 |                       0.891042837132941 | 0.0738883567195847 | 0.000518234474427434 |     0.3918 | 0.00388000000000002 | 39.8852952961469 |   26.6465448271172 |                        1.33110055585655 | 0.00960971523566691 |  0.00019359028313233 |     0.3389 |             0.01088 | 38.9764353130038 |  29.2658862810232 |                          3.101639090527 | 2.3626179208313216 | 2.4113030999707448 |  0.2662022290439308 | 0.24136134645556395 | 0.17691621459969253 |
|    649 |                   Sz_82 |               -10 |        82 | 15:56:09.1909 | -37:56:06.4938 | 157.743808887987 |      2.57 |     0.891 |  0.674836580877358 | 0.000785530930913492 |     1.1841 | 0.00151599999999996 |   51.74588337364 | 144.320604485015 |                       0.898650423396888 |  0.221509044751698 |  0.00222325348955599 |     0.9054 |            0.012832 | 33.4175463277504 | 0.0473074021009968 |                        1.27704293657676 |  0.0195813954482465 | 0.000227131430824394 |     0.8205 |            0.036356 | 25.6715134660153 | 0.199780401417599 |                        3.09789876753942 |  2.860320690910535 | 2.7374710559795172 | 0.16387738351529318 | 0.10192697977998398 | 0.04852899371645766 |
|    647 |                   Sz_83 | J15564230-3749154 |        83 | 15:56:42.2959 | -37:49:15.8336 | 158.872232484554 |     1.313 |      1.15 |  0.428083749445409 |  0.00230747279319696 |     0.2785 | 0.00214800000000001 | 22.1357252685622 |  88.565553046235 |                       0.891032931804956 |  0.167265775010245 | 0.000671660646234071 |      0.272 | 0.00170000000000001 |  21.565424257666 |    124.72023442859 |                        1.33110055585655 |  0.0223048642576664 | 9.30384625715021e-05 |     0.2333 |              0.0015 | 16.7335351926147 |  111.728265934177 |                        3.10516348059846 |  2.366564242559336 |  2.378554727926888 |  0.5942375245690303 |  0.4912303159482203 |  0.3952625662057743 |
|    660 |           LupusIII_1006 | J15580252-3736026 |        84 |  15:58:02.504 | -37:36:03.0868 | 152.040995769861 |     0.122 |      0.17 | 0.0326019240165885 | 0.000641070976798358 |      0.241 |            0.005632 | 75.1098036452766 | 167.592633424447 |                       0.891042837132941 | 0.0125017870620648 | 0.000188380755196987 |     0.2453 | 0.00501599999999999 | 69.0975131844939 |   169.567070063063 |                        1.33110055585655 |   0.001506542533368 | 4.72647319741549e-05 |     0.2529 |            0.018428 | 64.6288483473597 |  167.126667220203 |                        3.10163480644904 | 2.4649831279054952 | 2.5014731564364827 |  0.4220535966389475 | 0.22069042412658404 | 0.09817809417693658 |
|    658 |                  Sz_129 | J15591647-4157102 |       129 | 15:59:16.4569 | -41:57:10.6586 | 160.947963674864 |     0.372 |       1.0 |  0.179563064109706 | 0.000812135584711077 |     0.2977 | 0.00191599999999997 | 31.7314167356414 | 152.660133086612 |                       0.891042837132941 | 0.0754988793907074 | 0.000473412913522091 |     0.3133 | 0.00271600000000005 | 38.8496732333408 |   155.569999604781 |                        1.33110055585655 | 0.00952693207981591 | 0.000157791683676079 |     0.2776 |             0.00738 | 39.6652920469115 |  146.988620543681 |                        3.10165212859665 |  2.354212438624054 |  2.447008542861241 | 0.37698708485870003 |  0.3191097764590678 | 0.22960555704363286 |
|    605 |           LupusIII_1015 | J15592838-4021513 |        -3 | 15:59:28.3716 | -40:21:51.5941 |  158.40537638753 |      1.66 |       1.4 |  0.275606122329786 |  0.00111107347739417 |     0.6019 |              0.0025 | 67.5405469114218 | 108.526138860824 |                       0.891032931804956 | 0.0872804807271204 |  0.00042413591080695 |     0.6063 | 0.00261599999999995 | 67.0588280123196 |   108.725893066375 |                        1.33110055585655 | 0.00635682927559847 | 0.000159208850143642 |     0.5968 |            0.014732 | 67.6711064109376 |  108.822903707643 |                        3.10165212859665 |   3.02206079525355 | 3.0967110345873694 |  0.3026442563694246 |  0.1846771342914579 | 0.06721698810953973 |
|    598 |             LupusIV_145 | J16000236-4222145 |        -3 | 16:00:02.3423 |   -42:22:14.96 | 163.445318311285 |     0.148 |      0.27 |   0.11937689027609 | 0.000926835939827016 |     0.5077 | 0.00344799999999995 | 65.2396327288418 | 161.420090875915 |                       0.891042837132941 | 0.0495404719056671 | 0.000351536332592661 |     0.4791 | 0.00533199999999998 | 66.3593421981806 |   160.848763632737 |                        1.33110055585655 | 0.00651221802083828 | 0.000155828494547398 |     0.4099 |             0.01128 | 55.6205829603815 |  163.619406363358 |                        3.10165212859665 |  2.331925690534658 | 2.3986767837100422 |  0.3622365112452521 | 0.30891355328152775 | 0.15767514661899168 |
|    661 |                  MY_Lup | J16004452-4155310 |        -3 | 16:00:44.5041 | -41:55:31.2943 | 155.893176484521 |   0.87096 |      1.23 |  0.172526698159045 |  0.00124015336018418 |     0.3774 | 0.00281599999999996 | 72.8668484125814 | 58.9949256518793 |                       0.891032931804956 | 0.0667952039093406 | 0.000487703650478309 |     0.3752 | 0.00336399999999998 | 66.1424769620874 |   54.0994387925871 |                        1.33110055585655 | 0.00841945889091087 | 0.000124305970860583 |     0.3291 | 0.00689599999999999 |  58.516922096888 |  54.4684469605989 |                        3.10165212859665 | 2.4212179218347907 | 2.4482978340434602 |  0.5616586573609563 |  0.3201268253838597 | 0.18217983727799925 |
|    110 | 2MASS_J16011549-415*351 | J16011549-4152351 |        -3 |       0:00:00 |        0:00:00 |            150.0 |       nan |       nan | 0.0869453253219249 |  0.00167633343406844 |      0.576 |              0.0146 | 66.5049494043671 |  155.79264785795 |                       0.891032931804956 | 0.0236824394338893 | 0.000370113191982574 |     0.5874 | 0.00994800000000007 | 69.2855087015632 |   154.969378028232 |                        1.33110055585655 | 0.00245683039248712 | 0.000162097979167507 |     0.6225 |  0.0626280000000001 | 65.9523194094206 |  156.092646808552 |                        3.10166456413743 |  2.859272647640064 |  2.678536237178547 |                 nan |                 nan |                 nan |
|    631 |             LupusIV_159 | J16032939-4140018 |       133 | 16:03:29.3745 | -41:40:02.1686 | 154.635920395575 |     1.047 |     0.977 | 0.0697398291979118 |  0.00108865113803319 |     0.4562 |            0.008912 | 77.6127813761077 | 126.787106870309 |                       0.891032931804956 | 0.0266336388553388 | 0.000222653179909053 |     0.4031 |            0.005716 |  76.616183612431 |   126.527560916955 |                        1.33110055585655 | 0.00359456875783396 | 6.38949965995779e-05 |     0.3647 |            0.011128 | 74.7360476204854 |  127.034331486733 |                        3.10166456413743 |  2.377388837812927 | 2.3675059270201335 |  0.6082785991446175 |  0.4515309929221664 |  0.2653940420875392 |
|    629 |             LupusIII_19 | J16070854-3914075 |        -3 |  16:07:08.538 | -39:14:07.8853 | 176.691537384291 |     0.138 |      0.19 | 0.0894976615668465 |  0.00128870475925974 |     0.6165 |               0.012 | 72.5360341294021 | 154.965976663903 |                       0.891032931804956 | 0.0354391669845299 | 0.000267814846660289 |     0.5925 | 0.00489600000000001 | 73.1253125509777 |   154.013177565799 |                        1.33110055585655 | 0.00488356972787074 | 7.87423526432377e-05 |     0.5555 | 0.00903200000000004 | 70.5748991783319 |  155.625825158128 |                        3.10163480644904 | 2.3316992964756387 |  2.342932625514746 | 0.32499257106951673 | 0.24693267013875217 |  0.1370082835533565 |
|    770 |                   Sz_98 | J16082249-3904464 |        98 | 16:08:22.4807 | -39:04:46.8072 | 155.530641714962 |  1.513561 |  0.616595 |   0.25816031075696 |  0.00203336507813662 |     0.7304 | 0.00591599999999998 |  46.965512017466 | 108.969946428991 |                       0.891032931804956 |   0.10707588161777 |  0.00048332321554935 |     0.6902 | 0.00494800000000001 | 47.0507699938743 |   113.069255918425 |                        1.33110055585655 |  0.0125350757940245 | 0.000183106704003582 |     0.6235 |             0.01218 | 46.6161315867618 |   111.49432896612 |                        3.10516348059846 |  2.423063464724697 |  2.532295554252184 | 0.12532557681185547 | 0.11019326081884133 | 0.06998712628370901 |
|    591 |             LupusIII_43 | J16082576-3906011 |       100 | 16:08:25.7497 | -39:06:01.5904 | 136.539159949905 |     0.169 |      0.17 | 0.0540003977510191 | 0.000487833479522588 |     0.2587 | 0.00281600000000001 | 46.0334795871955 |  63.229745618887 |                       0.891042837132941 | 0.0220161646577145 | 0.000204328556049753 |     0.2453 |            0.002916 | 41.6340965717897 |   67.0929197288483 |                        1.33110055585655 | 0.00311674835050041 | 5.08442170797177e-05 |     0.2833 | 0.00723199999999999 | 41.2371939475973 |  71.6439452427874 |                        3.10163480644904 | 2.2867146669488734 |   2.31106863675657 | 0.19552288842340732 | 0.15676665590451977 | 0.08462980234944657 |
|    680 |             LupusIII_50 | J16083070-3828268 |        -3 | 16:08:30.6864 | -38:28:27.2382 | 155.422203567892 |      3.02 |      1.81 |  0.134248928987217 | 0.000911417392829808 |     0.5579 |               0.003 | 72.7200337313424 | 107.236458391807 |                       0.891032931804956 | 0.0382826206779804 | 0.000215441250445106 |     0.5394 | 0.00221600000000011 | 71.9655009759137 |   107.827429253978 |                        1.33110055585655 | 0.00409535519080627 | 0.000110516535217254 |     0.5465 |             0.01218 |  71.384657204402 |  107.560667878343 |                        3.10165212859665 | 2.7978975918324505 | 2.6422347817964784 | 0.17033364212039395 | 0.09919768615288005 | 0.04934973989959528 |
|    596 |             LupusIII_71 | J16085468-3937431 |       111 | 16:08:54.6719 | -39:37:43.4964 | 157.614784401717 |      0.33 |      0.75 |  0.177898406755423 | 0.000814122057109956 |     0.4482 | 0.00170000000000001 | 54.2967186276283 | 44.4253337923978 |                       0.891042837132941 | 0.0585688585040873 | 0.000318540410986289 |     0.4541 |              0.0018 | 53.6265656818091 |     43.51597795749 |                        1.33110055585655 |  0.0057508273028492 | 0.000133949700040153 |     0.4805 |            0.012048 |  51.694757944564 |  40.5669555858782 |                        3.10165212859665 |  2.751443336245921 | 2.7435634404164113 | 0.32814238135985063 | 0.20011237759959535 | 0.07922680663976253 |
|    662 |                  Sz_114 | J16090185-3905124 |       114 |  16:09:01.836 | -39:05:12.7872 |  161.51395842289 |    0.2041 |    0.1737 | 0.0992625238790957 | 0.000481899482349363 |      0.247 |            0.002432 | 15.0864326354368 | 157.518165595205 |                       0.891042837132941 | 0.0425593172631174 | 0.000340988447648238 |     0.2473 | 0.00281600000000001 | 29.7645745973024 |  0.406376427288355 |                        1.33110055585655 | 0.00531885531978688 | 0.000118325180002696 |     0.2348 |             0.01038 | 10.6633545700154 |  81.7412825375406 |                        3.10165212859665 | 2.3462802882706297 |  2.458410942106736 |  0.2888417960422306 |  0.2700054516051169 | 0.15116272946005244 |
|    612 |            LupusIII_103 | J16094864-3911169 |       118 | 16:09:48.6421 | -39:11:17.2127 | 163.147566637489 |     1.072 |      1.39 | 0.0608280826243701 | 0.000652145911221206 |     0.3694 | 0.00491600000000003 | 66.3432230821972 | 173.666838099709 |                       0.891032931804956 | 0.0237556644279158 | 0.000223631904488214 |     0.3715 | 0.00364799999999998 | 66.4621359333921 |   172.100085821952 |                        1.33110055585655 | 0.00292676022714911 | 6.47048670064513e-05 |     0.3948 |            0.011792 | 65.1990943847313 |  171.742297861183 |                        3.10163480644904 | 2.4325724727817586 | 2.4753131362870846 | 0.14400448366140223 | 0.11288551563739124 | 0.05856878556448128 |
|    542 |                 Sz_123A | J16105158-3853137 |       123 | 16:10:51.5731 | -38:53:14.1302 | 162.067800447448 |     0.051 |       0.5 | 0.0414737335489336 | 0.000356993424305993 |     0.2537 |            0.002748 | 50.5142820907749 | 153.564608099744 |                       0.891042837132941 | 0.0160646297427742 | 0.000127154831689643 |     0.2514 | 0.00270000000000002 | 51.2778656028224 |      154.931033501 |                        1.33110055585655 | 0.00241391654551182 | 2.11468526648169e-05 |     0.2545 | 0.00373200000000001 |  56.144128921083 |  155.042192805933 |                        3.07557013414925 |  2.295518186375481 | 2.2631703093178595 | 0.29217208502050196 |  0.2155748385140263 |  0.1553005149925211 |


==> figures/fits/sample_clean/tb_sample_clean_pre18Aug.txt <==
| YSO.pk |              YSO.ID_REF |      YSO.id_2MASS | YSO.id_Sz |    YSO.RA_hms |    YSO.Dec_dms |         YSO.dist | YSO.Lstar | YSO.Mstar |        fit_B7.Ftot |        fit_B7.Ftot_e | fit_B7.R68 |        fit_B7.R68_e | fit_B7.R95 |        fit_B7.R95_e |       fit_B7.inc |        fit_B7.PA | fit_B7.observations.measurementset.wle0 |      fit_B7.gamma1 |    fit_B7.gamma2 |        fit_B6.Ftot |        fit_B6.Ftot_e | fit_B6.R68 |        fit_B6.R68_e | fit_B6.R95 |        fit_B6.R95_e |       fit_B6.inc |          fit_B6.PA | fit_B6.observations.measurementset.wle0 |      fit_B6.gamma1 |    fit_B6.gamma2 |         fit_B3.Ftot |        fit_B3.Ftot_e | fit_B3.R68 |        fit_B3.R68_e | fit_B3.R95 |        fit_B3.R95_e |       fit_B3.inc |         fit_B3.PA | fit_B3.observations.measurementset.wle0 |      fit_B3.gamma1 |     fit_B3.gamma2 |           alphaB37 |           alphaB36 |               ff_B7 |               ff_B6 |               ff_B3 |
|    695 |                LupusI_4 | J15392776-3446171 |        65 |  15:39:27.755 | -34:46:17.5538 | 154.615876055174 |     0.832 |      1.15 | 0.0635055834174517 | 0.000847283113224136 |     0.1624 |             0.00498 |     0.2634 |             0.01336 | 56.4687247432074 | 109.255832448965 |                       0.891042837132941 | -0.337734830454928 | 2.43605819964743 | 0.0289065516140516 | 0.000248218889674979 |     0.1662 | 0.00311600000000001 |      0.251 | 0.00773199999999999 | 61.3698535609886 |   113.076641660647 |                        1.33110055585655 |  -0.56383447679774 | 3.94474627716393 | 0.00490566952130072 | 0.000157717846231739 |     0.1447 |            0.011876 |     0.2781 |            0.043432 | 46.6794178057682 |  99.7238544002718 |                          3.101639090527 |  -1.13902081318905 |  2.42426988908525 | 2.0530342519838984 |  2.096731357722793 | 0.35313802519795945 | 0.37322267146798976 |  0.2719309334445733 |
|    672 |           LupusIII_1001 | J15464473-3430354 |        71 | 15:46:44.7117 | -34:30:36.0393 |  155.21233399259 |     0.309 |      0.62 |  0.183030449981933 |   0.0012158947241928 |     0.4501 | 0.00431600000000001 |      0.815 |  0.0139640000000001 | 41.8036256559226 | 37.5530118074263 |                       0.891042837132941 | -0.657838305618998 | 1.95508370170551 | 0.0738883567195847 | 0.000518234474427434 |     0.3918 | 0.00388000000000002 |     0.7111 |            0.014696 | 39.8852952961469 |   26.6465448271172 |                        1.33110055585655 | -0.632494257886417 | 1.92150305664618 | 0.00960971523566691 |  0.00019359028313233 |     0.3389 |             0.01088 |     0.7255 |              0.0534 | 38.9764353130038 |  29.2658862810232 |                          3.101639090527 | -0.459437348772621 |   1.0806870584411 | 2.3626179208313216 | 2.4113030999707448 |  0.2662022290439308 | 0.24136134645556395 | 0.17691621459969253 |
|    649 |                   Sz_82 | J15560921-3756057 |        82 | 15:56:09.1909 | -37:56:06.4938 | 157.743808887987 |      2.57 |     0.891 |  0.674836580877358 | 0.000785530930913492 |     1.1841 | 0.00151599999999996 |     1.9432 | 0.00270000000000015 |   51.74588337364 | 144.320604485015 |                       0.898650423396888 |  -1.10534412329908 | 4.99973171887957 |  0.221509044751698 |  0.00222325348955599 |     0.9054 |            0.012832 |     1.6353 |            0.029276 | 33.4175463277504 | 0.0473074021009968 |                        1.27704293657676 |  -1.27143148727082 | 4.51787621206213 |  0.0195813954482465 | 0.000227131430824394 |     0.8205 |            0.036356 |     3.0807 |  0.0497239999999999 | 25.6715134660153 | 0.199780401417599 |                        3.09789876753942 |  -1.27471927015592 | 0.207198161866003 |  2.860320690910535 | 2.7374710559795172 | 0.16387738351529318 | 0.10192697977998398 | 0.04852899371645766 |
|    647 |                   Sz_83 | J15564230-3749154 |        83 | 15:56:42.2959 | -37:49:15.8336 | 158.872232484554 |     1.313 |      1.15 |  0.428083749445409 |  0.00230747279319696 |     0.2785 | 0.00214800000000001 |     0.4358 | 0.00861599999999998 | 22.1357252685622 |  88.565553046235 |                       0.891032931804956 | -0.729954772485385 | 3.72552827231335 |  0.167265775010245 | 0.000671660646234071 |      0.272 | 0.00170000000000001 |     0.4131 | 0.00464800000000001 |  21.565424257666 |    124.72023442859 |                        1.33110055585655 | -0.781688558705591 | 4.65614182006223 |  0.0223048642576664 | 9.30384625715021e-05 |     0.2333 |              0.0015 |     0.3782 |              0.0053 | 16.7335351926147 |  111.728265934177 |                        3.10516348059846 | -0.984694369435392 |  4.39158194813137 |  2.366564242559336 |  2.378554727926888 |  0.5942375245690303 |  0.4912303159482203 |  0.3952625662057743 |
|    660 |           LupusIII_1006 | J15580252-3736026 |        84 |  15:58:02.504 | -37:36:03.0868 | 152.040995769861 |     0.122 |      0.17 | 0.0326019240165885 | 0.000641070976798358 |      0.241 |            0.005632 |     0.3745 |            0.018864 | 75.1098036452766 | 167.592633424447 |                       0.891042837132941 |  0.994304625112602 | 1.64520716735295 | 0.0125017870620648 | 0.000188380755196987 |     0.2453 | 0.00501599999999999 |      0.392 |            0.020416 | 69.0975131844939 |   169.567070063063 |                        1.33110055585655 |   1.08125458384494 | 1.43189882117646 |   0.001506542533368 | 4.72647319741549e-05 |     0.2529 |            0.018428 |     0.3672 |            0.049432 | 64.6288483473597 |  167.126667220203 |                        3.10163480644904 |  0.192144453564522 |  3.35193349993426 | 2.4649831279054952 | 2.5014731564364827 |  0.4220535966389475 | 0.22069042412658404 | 0.09817809417693658 |
|    658 |                  Sz_129 | J15591647-4157102 |       129 | 15:59:16.4569 | -41:57:10.6586 | 160.947963674864 |     0.372 |       1.0 |  0.179563064109706 | 0.000812135584711077 |     0.2977 | 0.00191599999999997 |     0.4595 | 0.00769999999999998 | 31.7314167356414 | 152.660133086612 |                       0.891042837132941 | -0.388775104864412 | 3.08199087179514 | 0.0754988793907074 | 0.000473412913522091 |     0.3133 | 0.00271600000000005 |     0.4985 | 0.00744400000000001 | 38.8496732333408 |   155.569999604781 |                        1.33110055585655 | -0.167595170482716 | 2.31632253942538 | 0.00952693207981591 | 0.000157791683676079 |     0.2776 |             0.00738 |     0.5148 |            0.030008 | 39.6652920469115 |  146.988620543681 |                        3.10165212859665 |  0.108300477651428 |  1.17626964235546 |  2.354212438624054 |  2.447008542861241 | 0.37698708485870003 |  0.3191097764590678 | 0.22960555704363286 |
|    605 |           LupusIII_1015 | J15592838-4021513 |        -3 | 15:59:28.3716 | -40:21:51.5941 |  158.40537638753 |      1.66 |       1.4 |  0.275606122329786 |  0.00111107347739417 |     0.6019 |              0.0025 |     0.8333 | 0.00583200000000006 | 67.5405469114218 | 108.526138860824 |                       0.891032931804956 |   4.88321044900823 | 1.47713502169699 | 0.0872804807271204 |  0.00042413591080695 |     0.6063 | 0.00261599999999995 |     0.8373 | 0.00601199999999996 | 67.0588280123196 |   108.725893066375 |                        1.33110055585655 |   3.13432573474135 | 1.89373953179869 | 0.00635682927559847 | 0.000159208850143642 |     0.5968 |            0.014732 |     0.8609 |             0.04766 | 67.6711064109376 |  108.822903707643 |                        3.10165212859665 |   1.50070679637974 |  2.14270384744117 |   3.02206079525355 | 3.0967110345873694 |  0.3026442563694246 |  0.1846771342914579 | 0.06721698810953973 |
|    598 |             LupusIV_145 | J16000236-4222145 |        -3 | 16:00:02.3423 |   -42:22:14.96 | 163.445318311285 |     0.148 |      0.27 |   0.11937689027609 | 0.000926835939827016 |     0.5077 | 0.00344799999999995 |     0.7727 |             0.01478 | 65.2396327288418 | 161.420090875915 |                       0.891042837132941 | -0.581807630109875 | 3.75527964503824 | 0.0495404719056671 | 0.000351536332592661 |     0.4791 | 0.00533199999999998 |     0.7356 |             0.01868 | 66.3593421981806 |   160.848763632737 |                        1.33110055585655 | -0.515838282458205 | 3.46795735691592 | 0.00651221802083828 | 0.000155828494547398 |     0.4099 |             0.01128 |     0.6902 |            0.044088 | 55.6205829603815 |  163.619406363358 |                        3.10165212859665 | -0.396304959679499 |  2.09074162186321 |  2.331925690534658 | 2.3986767837100422 |  0.3622365112452521 | 0.30891355328152775 | 0.15767514661899168 |
|    661 |                  MY_Lup | J16004452-4155310 |        -3 | 16:00:44.5041 | -41:55:31.2943 | 155.893176484521 |   0.87096 |      1.23 |  0.172526698159045 |  0.00124015336018418 |     0.3774 | 0.00281599999999996 |       0.57 |  0.0103480000000001 | 72.8668484125814 | 58.9949256518793 |                       0.891032931804956 | -0.175152548803207 | 2.96937048726442 | 0.0667952039093406 | 0.000487703650478309 |     0.3752 | 0.00336399999999998 |     0.6208 |            0.015216 | 66.1424769620874 |   54.0994387925871 |                        1.33110055585655 |    0.3889052445095 |  1.5921346047358 | 0.00841945889091087 | 0.000124305970860583 |     0.3291 | 0.00689599999999999 |     0.5295 |             0.02862 |  58.516922096888 |  54.4684469605989 |                        3.10165212859665 |  0.135445280586881 |  1.95850800543943 | 2.4212179218347907 | 2.4482978340434602 |  0.5616586573609563 |  0.3201268253838597 | 0.18217983727799925 |
|    110 | 2MASS_J16011549-415*351 | J16011549-4152351 |        -3 |       0:00:00 |        0:00:00 |            150.0 |       nan |       nan | 0.0869453253219249 |  0.00167633343406844 |      0.576 |              0.0146 |     0.9774 |            0.052492 | 66.5049494043671 |  155.79264785795 |                       0.891032931804956 | -0.817999795303354 | 2.84871416319271 | 0.0236824394338893 | 0.000370113191982574 |     0.5874 | 0.00994800000000007 |     1.0108 |  0.0413079999999999 | 69.2855087015632 |   154.969378028232 |                        1.33110055585655 |  -0.98336366273917 | 3.17076982598266 | 0.00245683039248712 | 0.000162097979167507 |     0.6225 |  0.0626280000000001 |     1.1585 |            0.201944 | 65.9523194094206 |  156.092646808552 |                        3.10166456413743 |  -1.10783547537617 |  2.80058227450279 |  2.859272647640064 |  2.678536237178547 |                 nan |                 nan |                 nan |
|    631 |             LupusIV_159 | J16032939-4140018 |       133 | 16:03:29.3745 | -41:40:02.1686 | 154.635920395575 |     1.047 |     0.977 | 0.0697398291979118 |  0.00108865113803319 |     0.4562 |            0.008912 |     0.7705 |            0.033976 | 77.6127813761077 | 126.787106870309 |                       0.891032931804956 |   -0.1819181800954 | 1.87537331423736 | 0.0266336388553388 | 0.000222653179909053 |     0.4031 |            0.005716 |     0.6217 |             0.01928 |  76.616183612431 |   126.527560916955 |                        1.33110055585655 | -0.363617333731229 | 3.02381458180009 | 0.00359456875783396 | 6.38949965995779e-05 |     0.3647 |            0.011128 |     0.5633 |            0.035108 | 74.7360476204854 |  127.034331486733 |                        3.10166456413743 | -0.581225836701874 |  3.40965149529831 |  2.377388837812927 | 2.3675059270201335 | 0.22642105790197578 |  0.1899541721575302 | 0.12581370254673047 |
|    629 |             LupusIII_19 | J16070854-3914075 |        -3 |  16:07:08.538 | -39:14:07.8853 | 176.691537384291 |     0.138 |      0.19 | 0.0894976615668465 |  0.00128870475925974 |     0.6165 |               0.012 |     0.9772 |            0.030776 | 72.5360341294021 | 154.965976663903 |                       0.891032931804956 |    1.4753101584924 | 1.35587160438955 | 0.0354391669845299 | 0.000267814846660289 |     0.5925 | 0.00489600000000001 |     0.9204 |  0.0184759999999999 | 73.1253125509777 |   154.013177565799 |                        1.33110055585655 |   1.93584058258169 | 1.35571760982364 | 0.00488356972787074 | 7.87423526432377e-05 |     0.5555 | 0.00903200000000004 |     0.8286 |            0.028116 | 70.5748991783319 |  155.625825158128 |                        3.10163480644904 |   2.38850388922679 |  1.45725777478787 | 2.3316992964756387 |  2.342932625514746 | 0.32499257106951673 | 0.24693267013875217 |  0.1370082835533565 |
|    770 |                   Sz_98 | J16082249-3904464 |        98 | 16:08:22.4807 | -39:04:46.8072 | 155.530641714962 |  1.513561 |  0.616595 |   0.25816031075696 |  0.00203336507813662 |     0.7304 | 0.00591599999999998 |     1.1076 |  0.0128480000000001 |  46.965512017466 | 108.969946428991 |                       0.891032931804956 | -0.804968018661024 | 4.85928168711304 |   0.10707588161777 |  0.00048332321554935 |     0.6902 | 0.00494800000000001 |     1.2208 |  0.0207799999999998 | 47.0507699938743 |   113.069255918425 |                        1.33110055585655 | -0.550771224042515 |  1.9617865535375 |  0.0125350757940245 | 0.000183106704003582 |     0.6235 |             0.01218 |     1.0482 |            0.046268 | 46.6161315867618 |   111.49432896612 |                        3.10516348059846 |  -1.00920937319353 |  3.59041854376372 |  2.423063464724697 |  2.532295554252184 | 0.12532557681185547 | 0.11019326081884133 | 0.06998712628370901 |
|    591 |             LupusIII_43 | J16082576-3906011 |       100 | 16:08:25.7497 | -39:06:01.5904 | 136.539159949905 |     0.169 |      0.17 | 0.0540003977510191 | 0.000487833479522588 |     0.2587 | 0.00281600000000001 |     0.3427 | 0.00758000000000003 | 46.0334795871955 |  63.229745618887 |                       0.891042837132941 |   3.54010328515078 | 2.31396537211579 | 0.0220161646577145 | 0.000204328556049753 |     0.2453 |            0.002916 |     0.3076 | 0.00653200000000001 | 41.6340965717897 |   67.0929197288483 |                        1.33110055585655 |   3.72143078078935 | 3.45211291568439 | 0.00311674835050041 | 5.08442170797177e-05 |     0.2833 | 0.00723199999999999 |     0.3889 |            0.021216 | 41.2371939475973 |  71.6439452427874 |                        3.10163480644904 |   1.01076896444846 |  3.26268308832807 | 2.2867146669488734 |   2.31106863675657 | 0.19552288842340732 | 0.15676665590451977 | 0.08462980234944657 |
|    680 |             LupusIII_50 | J16083070-3828268 |        -3 | 16:08:30.6864 | -38:28:27.2382 | 155.422203567892 |      3.02 |      1.81 |  0.134248928987217 | 0.000911417392829808 |     0.5579 |               0.003 |     0.6699 | 0.00900000000000001 | 72.7200337313424 | 107.236458391807 |                       0.891032931804956 |   4.83959851196579 | 4.25570962391763 | 0.0382826206779804 | 0.000215441250445106 |     0.5394 | 0.00221600000000011 |     0.6397 | 0.00403200000000004 | 71.9655009759137 |   107.827429253978 |                        1.33110055585655 |   4.90604613004029 | 4.82056291807907 | 0.00409535519080627 | 0.000110516535217254 |     0.5465 |             0.01218 |     0.6581 |            0.026332 |  71.384657204402 |  107.560667878343 |                        3.10165212859665 |   3.74754320631346 |  4.89518367629574 | 2.7978975918324505 | 2.6422347817964784 | 0.17033364212039395 | 0.09919768615288005 | 0.04934973989959528 |
|    596 |             LupusIII_71 | J16085468-3937431 |       111 | 16:08:54.6719 | -39:37:43.4964 | 157.614784401717 |      0.33 |      0.75 |  0.177898406755423 | 0.000814122057109956 |     0.4482 | 0.00170000000000001 |     0.5738 | 0.00383200000000006 | 54.2967186276283 | 44.4253337923978 |                       0.891042837132941 |   4.90444259677906 | 2.46100943011765 | 0.0585688585040873 | 0.000318540410986289 |     0.4541 |              0.0018 |     0.5791 |             0.00438 | 53.6265656818091 |     43.51597795749 |                        1.33110055585655 |   4.81945591741027 | 2.54299525537006 |  0.0057508273028492 | 0.000133949700040153 |     0.4805 |            0.012048 |     0.6264 |            0.023396 |  51.694757944564 |  40.5669555858782 |                        3.10165212859665 |   1.69348937334057 |  3.55085592608244 |  2.751443336245921 | 2.7435634404164113 | 0.32814238135985063 | 0.20011237759959535 | 0.07922680663976253 |
|    662 |                  Sz_114 | J16090185-3905124 |       114 |  16:09:01.836 | -39:05:12.7872 |  161.51395842289 |    0.2041 |    0.1737 | 0.0992625238790957 | 0.000481899482349363 |      0.247 |            0.002432 |     0.3936 | 0.00651599999999999 | 15.0864326354368 | 157.518165595205 |                       0.891042837132941 | -0.959541177532076 | 4.54937833432941 | 0.0425593172631174 | 0.000340988447648238 |     0.2473 | 0.00281600000000001 |     0.4134 |            0.011944 | 29.7645745973024 |  0.406376427288355 |                        1.33110055585655 | -0.782680707281958 | 2.89866862424313 | 0.00531885531978688 | 0.000118325180002696 |     0.2348 |             0.01038 |       0.43 |             0.04646 | 10.6633545700154 |  81.7412825375406 |                        3.10165212859665 |  -1.04325503770252 |  3.02458386316509 | 2.3462802882706297 |  2.458410942106736 |  0.2888417960422306 |  0.2700054516051169 | 0.15116272946005244 |
|    612 |            LupusIII_103 | J16094864-3911169 |       118 | 16:09:48.6421 | -39:11:17.2127 | 163.147566637489 |     1.072 |      1.39 | 0.0608280826243701 | 0.000652145911221206 |     0.3694 | 0.00491600000000003 |     0.4644 |            0.011232 | 66.3432230821972 | 173.666838099709 |                       0.891032931804956 |   3.23373145574884 | 3.61436480845808 | 0.0237556644279158 | 0.000223631904488214 |     0.3715 | 0.00364799999999998 |     0.4601 | 0.00819600000000001 | 66.4621359333921 |   172.100085821952 |                        1.33110055585655 |    3.1883626617612 | 4.04276185631037 | 0.00292676022714911 | 6.47048670064513e-05 |     0.3948 |            0.011792 |     0.5339 |             0.02844 | 65.1990943847313 |  171.742297861183 |                        3.10163480644904 |   2.33654447063281 |   2.3265787332786 | 2.4325724727817586 | 2.4753131362870846 | 0.14400448366140223 | 0.11288551563739124 | 0.05856878556448128 |
|    542 |                 Sz_123A | J16105158-3853137 |       123 | 16:10:51.5731 | -38:53:14.1302 | 162.067800447448 |     0.051 |       0.5 | 0.0414737335489336 | 0.000356993424305993 |     0.2537 |            0.002748 |     0.3085 | 0.00684799999999999 | 50.5142820907749 | 153.564608099744 |                       0.891042837132941 |   4.01001624940848 | 4.33015785282198 | 0.0160646297427742 | 0.000127154831689643 |     0.2514 | 0.00270000000000002 |     0.3049 |            0.005832 | 51.2778656028224 |      154.931033501 |                        1.33110055585655 |   3.87329125319594 |  4.3567982145665 | 0.00241391654551182 | 2.11468526648169e-05 |     0.2545 | 0.00373200000000001 |     0.3059 | 0.00681600000000002 |  56.144128921083 |  155.042192805933 |                        3.07557013414925 |   4.35992689712562 |  4.51461561426065 |  2.295518186375481 | 2.2631703093178595 | 0.29217208502050196 |  0.2155748385140263 |  0.1553005149925211 |


==> figures/fits/sample_clean/tb_sample_clean_pre_fixtures.txt <==
| YSO.pk |              YSO.ID_REF |      YSO.id_2MASS | YSO.id_Sz |    YSO.RA_hms |    YSO.Dec_dms |         YSO.dist | YSO.Lstar | YSO.Mstar |        fit_B7.Ftot |        fit_B7.Ftot_e | fit_B7.R68 |        fit_B7.R68_e |       fit_B7.inc |           fit_B7.PA | fit_B7.observations.measurementset.wle0 |        fit_B6.Ftot |        fit_B6.Ftot_e | fit_B6.R68 |        fit_B6.R68_e |       fit_B6.inc |           fit_B6.PA | fit_B6.observations.measurementset.wle0 |         fit_B3.Ftot |        fit_B3.Ftot_e | fit_B3.R68 |        fit_B3.R68_e |       fit_B3.inc |         fit_B3.PA | fit_B3.observations.measurementset.wle0 |           alphaB37 |           alphaB36 |               ff_B7 |               ff_B6 |                ff_B3 |
|    695 |                LupusI_4 | J15392776-3446171 |        65 |   15:39:27.78 |    -34:46:17.4 | 154.615876055174 |     0.832 |      1.15 | 0.0635055834174517 | 0.000847283113224136 |     0.1624 |             0.00498 | 56.4687247432074 |    109.255832448965 |                       0.891042837132941 | 0.0289065516140516 | 0.000248218889674979 |     0.1662 | 0.00311600000000001 | 61.3698535609886 |    113.076641660647 |                        1.33110055585655 | 0.00490566952130072 | 0.000157717846231739 |     0.1447 |            0.011876 | 46.6794178057682 |  99.7238544002718 |                          3.101639090527 | 2.0530342519838984 |  2.096731357722793 | 0.35313802519795945 | 0.37322267146798976 |   0.2719309334445733 |
|    663 |                  HT_Lup | J15451286-3417305 |        68 | 15:45:12.8473 | -34:17:31.0162 | 153.532845190806 |     5.129 |      2.12 |  0.145452424775053 |  0.00247264964698934 |     0.1406 |            0.005216 | 40.8565831510354 |    57.6283572186839 |                       0.891032931804956 | 0.0647984948575378 | 0.000366709526760906 |     0.1161 | 0.00190000000000001 | 33.6640355766067 |   0.672630022938525 |                        1.33110055585655 |  0.0133042329858102 |    0.000149742633817 |     0.1137 |            0.003916 |  45.358569777785 |  26.0278256132552 |                          3.101639090527 |  1.917548285301268 | 1.8715616907684316 | 0.42553178580729983 | 0.48862550132747723 |   0.6383637472245034 |
|    672 |           LupusIII_1001 | J15464473-3430354 |        71 |   15:46:44.73 |    -34:30:35.5 |  155.21233399259 |     0.309 |      0.62 |  0.183030449981933 |   0.0012158947241928 |     0.4501 | 0.00431600000000001 | 41.8036256559226 |    37.5530118074263 |                       0.891042837132941 | 0.0738883567195847 | 0.000518234474427434 |     0.3918 | 0.00388000000000002 | 39.8852952961469 |    26.6465448271172 |                        1.33110055585655 | 0.00960971523566691 |  0.00019359028313233 |     0.3389 |             0.01088 | 38.9764353130038 |  29.2658862810232 |                          3.101639090527 | 2.3626179208313216 | 2.4113030999707448 |  0.2662022290439308 | 0.24136134645556395 |  0.17691621459969253 |
|    649 |                   Sz_82 |                -3 |        -3 | 15:56:09.1279 | -37:56:06.5121 | 157.743808887987 |      2.57 |     0.891 |  0.674836580877358 | 0.000785530930913492 |     1.1841 | 0.00151599999999996 |   51.74588337364 |    144.320604485015 |                       0.898650423396888 |  0.221509044751698 |  0.00222325348955599 |     0.9054 |            0.012832 | 33.4175463277504 |  0.0473074021009968 |                        1.27704293657676 |  0.0207481263328655 | 0.000355008907448254 |     0.8454 |             0.04064 | 35.1399658268016 | 0.203102490727686 |                        3.10165212859665 |  2.810805310326468 |  2.668515056055176 | 0.16387738351529318 | 0.10192697977998398 |   0.0543863716501951 |
|    647 |                   Sz_83 | J15564230-3749154 |        83 | 15:56:42.2965 | -37:49:15.9446 | 158.872232484554 |     1.313 |      1.15 |  0.428083749445409 |  0.00230747279319696 |     0.2785 | 0.00214800000000001 | 22.1357252685622 |     88.565553046235 |                       0.891032931804956 |  0.167265775010245 | 0.000671660646234071 |      0.272 | 0.00170000000000001 |  21.565424257666 |     124.72023442859 |                        1.33110055585655 |  0.0219806943834714 | 0.000169041702451566 |     0.2554 | 0.00301599999999999 | 18.0642895182402 |  46.9816099616631 |                        3.10165212859665 | 2.3804484491062876 |  2.399042810546703 |  0.5942375245690303 |  0.4912303159482203 |  0.34277617497010154 |
|    660 |           LupusIII_1006 | J15580252-3736026 |        84 |   15:58:02.53 |    -37:36:02.7 | 152.040995769861 |     0.122 |      0.17 | 0.0323172049539479 |  0.00053623968634298 |     0.2364 | 0.00594800000000002 | 69.9364773460864 |  0.0575758686347431 |                       0.891042837132941 | 0.0126089442991916 | 0.000229522031834804 |     0.2475 |            0.006964 | 66.3015336681686 |  0.0679324064822635 |                        1.33110055585655 |   0.001506542533368 | 4.72647319741549e-05 |     0.2529 |            0.018428 | 64.6288483473597 |  167.126667220203 |                        3.10163480644904 | 2.4579506485164493 | 2.5115625210991044 | 0.32131686165505546 |   0.195178278265462 |  0.09817809417693658 |
|    658 |                  Sz_129 | J15591647-4157102 |       129 |  15:59:16.454 | -41:57:10.6936 | 160.947963674864 |     0.372 |       1.0 |   0.17989016840437 | 0.000923185307835181 |     0.2887 |            0.001416 | 23.7866293706175 |   0.109982627148431 |                       0.891042837132941 | 0.0755186942233854 | 0.000447361775129398 |     0.3031 | 0.00203200000000001 | 32.5162852499514 |  0.0700885392804479 |                        1.33110055585655 | 0.00952693207981591 | 0.000157791683676079 |     0.2776 |             0.00738 | 39.6652920469115 |  146.988620543681 |                        3.10165212859665 |  2.355671601764107 |  2.447318755218379 | 0.36560076705447736 |  0.3086206260587355 |  0.22960555704363286 |
|    605 |           LupusIII_1015 | J15592838-4021513 |        -3 |   15:59:28.39 |    -40:21:51.3 |  158.40537638753 |      1.66 |       1.4 |  0.275606122329786 |  0.00111107347739417 |     0.6019 |              0.0025 | 67.5405469114218 |    108.526138860824 |                       0.891032931804956 | 0.0872804807271204 |  0.00042413591080695 |     0.6063 | 0.00261599999999995 | 67.0588280123196 |    108.725893066375 |                        1.33110055585655 | 0.00635682927559847 | 0.000159208850143642 |     0.5968 |            0.014732 | 67.6711064109376 |  108.822903707643 |                        3.10165212859665 |   3.02206079525355 | 3.0967110345873694 |  0.3026442563694246 |  0.1846771342914579 |  0.06721698810953973 |
|    598 |             LupusIV_145 | J16000236-4222145 |        -3 |   16:00:02.37 |    -42:22:15.5 | 163.445318311285 |     0.148 |      0.27 |  0.121997550740757 | 0.000986328359511714 |     0.4753 | 0.00501600000000002 | 57.6692307487481 | 0.00886595892996255 |                       0.891042837132941 | 0.0499228790343065 | 0.000434357343728414 |     0.4505 |            0.006548 | 59.6226332437649 |  0.0106047938381865 |                        1.33110055585655 | 0.00651221802083828 | 0.000155828494547398 |     0.4099 |             0.01128 | 55.6205829603815 |  163.619406363358 |                        3.10165212859665 | 2.3493355962639186 |  2.407766727609826 |  0.3146754601755697 |  0.2681824495813906 |  0.15767514661899168 |
|    661 |                  MY_Lup | J16004452-4155310 |        -3 | 16:00:44.5083 | -41:55:31.3977 | 155.893176484521 |   0.87096 |      1.23 |  0.172526698159045 |  0.00124015336018418 |     0.3774 | 0.00281599999999996 | 72.8668484125814 |    58.9949256518793 |                       0.891032931804956 | 0.0667952039093406 | 0.000487703650478309 |     0.3752 | 0.00336399999999998 | 66.1424769620874 |    54.0994387925871 |                        1.33110055585655 | 0.00841945889091087 | 0.000124305970860583 |     0.3291 | 0.00689599999999999 |  58.516922096888 |  54.4684469605989 |                        3.10165212859665 | 2.4212179218347907 | 2.4482978340434602 |  0.5616586573609563 |  0.3201268253838597 |  0.18217983727799925 |
|    110 | 2MASS_J16011549-415*351 | J16011549-4152351 |        -3 |  16:01:15.492 |   -41:52:35.19 |            150.0 |       nan |       nan |  0.091600483113071 |  0.00163729032207521 |     0.5545 |             0.01378 | 56.4832537244382 |  0.0364760886393605 |                       0.891032931804956 | 0.0236824394338893 | 0.000370113191982574 |     0.5874 | 0.00994800000000007 | 69.2855087015632 |    154.969378028232 |                        1.33110055585655 | 0.00245683039248712 | 0.000162097979167507 |     0.6225 |  0.0626280000000001 | 65.9523194094206 |  156.092646808552 |                        3.10166456413743 |  2.901088195964195 |  2.678536237178547 |                 nan |                 nan |                  nan |
|    631 |             LupusIV_159 | J16032939-4140018 |       133 |   16:03:29.41 |    -41:40:02.7 | 154.635920395575 |     0.068 |       0.0 | 0.0697398291979118 |  0.00108865113803319 |     0.4562 |            0.008912 | 77.6127813761077 |    126.787106870309 |                       0.891032931804956 | 0.0266336388553388 | 0.000222653179909053 |     0.4031 |            0.005716 |  76.616183612431 |    126.527560916955 |                        1.33110055585655 | 0.00359456875783396 | 6.38949965995779e-05 |     0.3647 |            0.011128 | 74.7360476204854 |  127.034331486733 |                        3.10166456413743 |  2.377388837812927 | 2.3675059270201335 |  0.6082785991446175 |  0.4515309929221664 |   0.2653940420875392 |
|    629 |             LupusIII_19 | J16070854-3914075 |        -3 |   16:07:08.57 |    -39:14:07.7 | 176.691537384291 |     0.138 |      0.19 | 0.0909056441660781 |  0.00163961593290853 |     0.5551 |            0.013712 | 58.6059261463176 |  0.0293770933923249 |                       0.891032931804956 | 0.0357195074659403 | 0.000327079315654448 |     0.5414 | 0.00539600000000001 | 59.4963323708475 | 0.00919313536599397 |                        1.33110055585655 | 0.00488356972787074 | 7.87423526432377e-05 |     0.5555 | 0.00903200000000004 | 70.5748991783319 |  155.625825158128 |                        3.10163480644904 |  2.344213971201918 | 2.3522471191340997 | 0.21645200949331686 | 0.16072100631309869 |   0.1370082835533565 |
|    620 |             LupusIII_41 | J16082249-3904464 |        98 |    16:08:22.5 |      -39:04:46 | 155.530641714962 |     2.512 |      1.38 |   0.25816031075696 |  0.00203336507813662 |     0.7304 | 0.00591599999999998 |  46.965512017466 |    108.969946428991 |                       0.891032931804956 |   0.10707588161777 |  0.00048332321554935 |     0.6902 | 0.00494800000000001 | 47.0507699938743 |    113.069255918425 |                        1.33110055585655 |  0.0126200079343975 | 0.000223617865211361 |     0.6169 |            0.016164 | 43.1136092474682 |  113.958672745108 |                        3.10165212859665 | 2.4198476362084294 | 2.5276999660764154 | 0.10548151466483693 |  0.0943434043314494 | 0.058563586764565155 |
|    591 |             LupusIII_43 | J16082576-3906011 |       100 |   16:08:25.76 |    -39:06:01.1 | 136.539159949905 |     0.169 |      0.17 | 0.0540003977510191 | 0.000487833479522588 |     0.2587 | 0.00281600000000001 | 46.0334795871955 |     63.229745618887 |                       0.891042837132941 | 0.0220161646577145 | 0.000204328556049753 |     0.2453 |            0.002916 | 41.6340965717897 |    67.0929197288483 |                        1.33110055585655 | 0.00311674835050041 | 5.08442170797177e-05 |     0.2833 | 0.00723199999999999 | 41.2371939475973 |  71.6439452427874 |                        3.10163480644904 | 2.2867146669488734 |   2.31106863675657 | 0.19552288842340732 | 0.15676665590451977 |  0.08462980234944657 |
|    680 |             LupusIII_50 | J16083070-3828268 |        -3 |    16:08:30.7 |    -38:28:26.8 | 155.422203567892 |      3.02 |      1.81 |  0.134248928987217 | 0.000911417392829808 |     0.5579 |               0.003 | 72.7200337313424 |    107.236458391807 |                       0.891032931804956 | 0.0382826206779804 | 0.000215441250445106 |     0.5394 | 0.00221600000000011 | 71.9655009759137 |    107.827429253978 |                        1.33110055585655 |  0.0045305775772586 | 0.000140325967239608 |     0.5918 |            0.014248 | 72.1755665048979 |  107.347701402097 |                        3.10165212859665 | 2.7169264801392585 | 2.5228441460484343 | 0.17033364212039395 | 0.09919768615288005 |  0.05067451392988174 |
|    596 |             LupusIII_71 | J16085468-3937431 |       111 |   16:08:54.68 |    -39:37:43.9 | 157.614784401717 |      0.33 |      0.75 |  0.177898406755423 | 0.000814122057109956 |     0.4482 | 0.00170000000000001 | 54.2967186276283 |    44.4253337923978 |                       0.891042837132941 | 0.0585688585040873 | 0.000318540410986289 |     0.4541 |              0.0018 | 53.6265656818091 |      43.51597795749 |                        1.33110055585655 |  0.0057508273028492 | 0.000133949700040153 |     0.4805 |            0.012048 |  51.694757944564 |  40.5669555858782 |                        3.10165212859665 |  2.751443336245921 | 2.7435634404164113 | 0.32814238135985063 | 0.20011237759959535 |  0.07922680663976253 |
|    662 |                  Sz_114 | J16090185-3905124 |       114 | 16:09:01.8341 | -39:05:12.8243 |  161.51395842289 |    0.2041 |    0.1737 | 0.0992625238790957 | 0.000481899482349363 |      0.247 |            0.002432 | 15.0864326354368 |    157.518165595205 |                       0.891042837132941 | 0.0425593172631174 | 0.000340988447648238 |     0.2473 | 0.00281600000000001 | 29.7645745973024 |   0.406376427288355 |                        1.33110055585655 | 0.00531885531978688 | 0.000118325180002696 |     0.2348 |             0.01038 | 10.6633545700154 |  81.7412825375406 |                        3.10165212859665 | 2.3462802882706297 |  2.458410942106736 |  0.2888417960422306 |  0.2700054516051169 |  0.15116272946005244 |
|    612 |            LupusIII_103 | J16094864-3911169 |       118 |   16:09:48.64 |    -39:11:16.9 | 163.147566637489 |     1.072 |      1.39 | 0.0605679238261718 | 0.000735237862605952 |      0.364 | 0.00459999999999999 | 65.4193803596826 |  0.0436307033193516 |                       0.891032931804956 | 0.0235625961638311 |  0.00963622928539786 |     0.3652 |            0.356048 | 65.0671037896111 |  0.0319626458276208 |                        1.33110055585655 | 0.00292676022714911 | 6.47048670064513e-05 |     0.3948 |            0.011792 | 65.1990943847313 |  171.742297861183 |                        3.10163480644904 |  2.429136159629953 |  2.465666329784959 |  0.1410869925232429 | 0.10864302681294238 |  0.05856878556448128 |
|    542 |                 Sz_123A | J16105158-3853137 |       123 | 16:10:51.5841 | -38:53:14.1052 | 162.067800447448 |       0.0 |       0.0 | 0.0413481868719485 | 0.000454835758753474 |     0.2372 | 0.00271599999999998 | 39.2097134141417 |  0.0724882987491132 |                       0.891042837132941 | 0.0162249678537495 | 0.000163517815590401 |     0.2421 |            0.002916 | 41.7730492088791 |  0.0636046236857257 |                        1.33110055585655 | 0.00241272841492218 | 2.07997868824175e-05 |     0.2357 | 0.00417999999999999 | 43.3679083097052 | 0.201457766607825 |                        3.07557013414925 |  2.293468381866993 | 2.2756167027952543 |  1.4062423243874018 |  0.7475230699005349 |  0.38309131479814845 |


==> figures/fits/sample_noisy/tb_sample_noisy.txt <==
| YSO.pk |   YSO.ID_REF |      YSO.id_2MASS | YSO.id_Sz |    YSO.RA_hms |    YSO.Dec_dms |         YSO.dist | YSO.Lstar | YSO.Mstar |        fit_B7.Ftot |        fit_B7.Ftot_e | fit_B7.R68 |        fit_B7.R68_e | fit_B7.R95 |        fit_B7.R95_e |       fit_B7.inc |        fit_B7.PA | fit_B7.observations.measurementset.wle0 |         fit_B6.Ftot |        fit_B6.Ftot_e | fit_B6.R68 |        fit_B6.R68_e | fit_B6.R95 |        fit_B6.R95_e |       fit_B6.inc |        fit_B6.PA | fit_B6.observations.measurementset.wle0 |          fit_B3.Ftot |        fit_B3.Ftot_e | fit_B3.R68 |        fit_B3.R68_e | fit_B3.R95 | fit_B3.R95_e |       fit_B3.inc |        fit_B3.PA | fit_B3.observations.measurementset.wle0 |           alphaB37 |           alphaB36 |               ff_B7 |               ff_B6 |               ff_B3 |
|    675 |    LupusI_14 | J15450887-3417333 |        -3 | 15:45:08.8553 |  -34:17:33.799 | 154.551287470819 |      0.06 |      0.13 | 0.0428616355509575 | 0.000558710097042499 |     0.1222 | 0.00523200000000001 |     0.1981 | 0.00846399999999999 |  34.983706127673 | 64.1458784078173 |                       0.891032931804956 |  0.0198075146246742 | 0.000177512025656927 |     0.1493 | 0.00260000000000001 |     0.2423 | 0.00411600000000001 | 58.8771405308043 | 174.142127927304 |                        1.33110055585655 |  0.00374315274110933 | 7.48231843745761e-05 |     0.1096 |             0.01208 |     0.1777 |     0.019712 | 41.7166565278145 | 159.910243533789 |                          3.101639090527 | 1.9546539873612918 |  1.969600018466123 |  1.1420904640664908 |   1.163462384351528 |   1.012246825760112 |
|    540 |        Sz_69 | J15451741-3418283 |        69 | 15:45:17.3931 | -34:18:28.6363 | 153.904269293105 |     0.088 |       0.2 | 0.0148201276536801 |  0.00511810853110551 |     0.0675 |            0.006432 |     0.1093 |            0.010448 | 68.2388920385235 | 165.451178343279 |                       0.891042837132941 |  0.0076362516459001 | 0.000150160296252875 |     0.0746 | 0.00664799999999999 |      0.121 |            0.010748 | 50.7972477447962 |  133.50963597908 |                        1.33110055585655 |  0.00153885035474888 | 7.95101617970892e-05 |     0.0497 | 0.00894799999999999 |     0.0805 |     0.014632 | 47.0368234154057 | 96.2433696304886 |                        3.07557013414925 | 1.8282641227170218 | 1.9127181511982685 |  1.6098520131116314 |  0.8269639312107663 |  1.2723345358400466 |
|    543 |        Sz_72 | J15475062-3528353 |        72 |  15:47:50.611 | -35:28:35.7635 | 155.202495905129 |      0.27 |      0.45 | 0.0138593612979556 |  0.00024788528612659 |     0.0827 |            0.007644 |     0.1341 |             0.01234 |  45.544123302286 | 34.1082207913885 |                       0.891042837132941 | 0.00570932098663158 | 0.000141357262180301 |     0.0813 | 0.00534799999999998 |     0.1318 |            0.008596 | 23.7251081291485 | 139.667461030538 |                        1.33110055585655 | 0.000899626825108341 | 3.94970038271626e-05 |     0.0627 |            0.012432 |     0.1018 |      0.02008 | 49.4357350574205 |  44.638243164202 |                        3.07557013414925 | 2.2074741710425747 | 2.2064599225582544 |  0.4184249624605997 |  0.2693833713226058 |   0.411773459142807 |
|    622 |  LupusIII_21 | J16071007-3911033 |        90 |  16:07:10.057 | -39:11:03.6527 | 159.672788721017 |      0.42 |      1.12 | 0.0218161166752961 | 0.000403028844444629 |     0.1247 | 0.00640799999999999 |     0.2022 |             0.01042 | 59.4968970376048 | 123.615339353102 |                       0.891032931804956 | 0.00865857646383027 | 0.000127188749448654 |     0.1465 | 0.00459999999999998 |     0.2376 | 0.00731600000000003 | 57.0235652878061 | 141.037784671385 |                        1.33110055585655 |  0.00106220920258085 |  3.5266583736925e-05 |     0.1397 |            0.020812 |     0.2266 |     0.033844 | 55.3639556561369 |  139.55878328561 |                        3.10163480644904 | 2.4230660595469042 | 2.4803662167847293 | 0.46295739093302923 | 0.27005533193795717 | 0.15834122193143496 |
|    610 |  LupusIII_60 |                -3 |      108B | 16:08:42.8697 | -39:06:15.0303 | 168.299433220644 |      0.11 |      0.16 |  0.026932595262641 | 0.000607893158523271 |     0.1514 | 0.00600000000000001 |     0.2456 | 0.00980000000000002 | 46.1413115519989 | 151.367194838818 |                        0.88673532343254 |  0.0118597572971858 | 0.000176376881352623 |     0.1537 |            0.004332 |     0.2493 | 0.00706399999999996 | 48.0263521127485 | 142.866358004861 |                        1.33110055585655 |  0.00159418947323576 | 4.00489740023844e-05 |     0.1538 |            0.011648 |     0.2494 |     0.018964 | 52.6939939371505 | 4.34986998477535 |                        3.10163480644904 | 2.2577157505036793 | 2.3723021023423074 |  0.5475509799058155 | 0.44890927304048295 |  0.2879101274910628 |
|    594 |  LupusIII_68 | J16085324-3914401 |        -3 | 16:08:53.2281 | -39:14:40.5292 | 166.990982525075 |      0.21 |      0.41 | 0.0198570020713178 | 0.000375448858407863 |     0.0826 | 0.00890000000000001 |     0.1341 |            0.014332 | 50.0998215732814 | 99.3229866935089 |                       0.891042837132941 | 0.00758850693484105 | 0.000142050443015272 |     0.1005 | 0.00513200000000001 |     0.1629 | 0.00836399999999998 | 54.1095568047417 |  131.11990174479 |                        1.33110055585655 |  0.00139360303676804 | 3.34041321011251e-05 |     0.0892 |            0.010248 |     0.1448 |     0.016612 | 28.9569591309034 | 95.8903424706854 |                        3.10163480644904 |  2.129945486203754 | 2.0034233172077305 |   0.749666779218989 |  0.4713219474570818 |  0.3208793361178876 |
|    677 | LupusIII_137 | J16124373-3815031 |        -3 | 16:12:43.7388 | -38:15:03.4229 | 159.095141430821 |      0.39 |      0.78 |  0.029580607922579 | 0.000485761423714022 |     0.1047 | 0.00629600000000001 |     0.1698 |            0.010228 | 42.5165683759261 | 22.2713981559413 |                       0.891032931804956 |  0.0114756785120546 |  0.00013785585433496 |      0.131 | 0.00303200000000001 |     0.2124 | 0.00494799999999999 | 51.3481166496851 | 178.757148525294 |                        1.33110055585655 |  0.00175987044563834 | 4.94936564235806e-05 |     0.1039 |            0.015816 |     0.1685 |     0.025616 | 55.1166700649602 | 19.7293623914569 |                        3.10166456413743 | 2.2623665679320255 | 2.2164758286872295 |  0.5571839303998114 | 0.37147068257268356 |  0.4085167306562588 |

